Coordinate Descent Without Coordinates: Tangent Subspace Descent on Riemannian Manifolds

We extend coordinate descent to manifold domains, and provide convergence analyses for geodesically convex and non-convex smooth objective functions. Our key insight is to draw an analogy between coordinate blocks in Euclidean space and tangent subspaces of a manifold. Hence, our method is called tangent subspace descent (TSD). The core principle behind ensuring convergence of TSD is the appropriate choice of subspace at each iteration. To this end, we propose two novel conditions, the gap ensuring and $C$-randomized norm conditions on deterministic and randomized modes of subspace selection respectively, that promise convergence for smooth functions and that are satisfied in practical contexts. We propose two subspace selection rules of particular practical interest that satisfy these conditions: a deterministic one for the manifold of square orthogonal matrices, and a randomized one for the Stiefel manifold. Our proof-of-concept numerical experiments on the orthogonal Procrustes problem demonstrate TSD's efficacy.

==> resn100.csv <==
,percent,GDcycle21,GDtime21,TSDcycle21,TSDtime21,GDcycle22,GDtime22,TSDcycle22,TSDtime22,GDcycle23,GDtime23,TSDcycle23,TSDtime23,GDcycle24,GDtime24,TSDcycle24,TSDtime24,GDcycle25,GDtime25,TSDcycle25,TSDtime25,GDcycle26,GDtime26,TSDcycle26,TSDtime26,GDcycle27,GDtime27,TSDcycle27,TSDtime27,GDcycle28,GDtime28,TSDcycle28,TSDtime28,GDcycle29,GDtime29,TSDcycle29,TSDtime29,GDcycle30,GDtime30,TSDcycle30,TSDtime30
0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1,1.0,15.647169198230253,0.0,72.06939643509419,14.132508506121603,15.168914906259193,5.588480528121983,70.05801169556743,15.514552840495,28.92372807061085,5.293680809844107,80.96934077276484,14.964290018268873,21.652712760038106,0.0,72.59879034763999,13.811500927318463,23.71923634040867,5.6276515276943755,79.92162889504375,14.775793377720406,15.569340110228813,5.570267705375667,70.6780942613231,15.88965765305543,17.36647882868678,5.802938785728121,74.9539543020527,14.889369677457957,24.442420973953194,5.6671581234241835,77.07643556055771,15.037426778991486,21.48792170160727,0.0,77.0740769742679,13.389070156857356,22.0108409705513,5.543768184538769,75.85364483064625,15.276260183603817
2,2.0,51.22309000475026,10.540735782813668,87.73078089637546,24.545632676592586,50.269170666305726,10.293608253914135,86.5712276322052,29.94435243002769,66.04246443333157,9.72338554221107,91.73288715617306,28.610783164058095,57.02743885648479,5.526948563529175,87.70442751619396,24.513102704101364,58.742162725269075,10.340684235311755,91.62534987623269,28.785780154869645,39.94727590666963,10.32725479432772,86.66939368123032,30.78248165709445,49.13423108275046,10.301539622574357,90.11523881865051,26.866501522262105,54.177128851145184,10.817945840642246,89.07415903937735,29.275675121279054,56.32451457011337,5.694792365422054,90.62378948378144,22.890062270192445,55.861153690561004,10.529027157848258,90.35338265161177,29.568909329556963
3,3.0,69.07688438622465,15.647169198230253,92.68597928702326,34.95870179400919,66.8183204330517,15.168914906259193,92.11541796995073,44.50397201752973,84.71128499849952,14.702537559202842,95.12765088065169,43.41167913669532,71.05367970105144,10.358863907766695,93.16817030218651,36.34150866288952,72.41617390134013,15.38065934647138,95.18487776140321,44.26680032136213,61.399715566018486,15.569340110228813,92.00845000447818,46.08088822400355,67.73475334797907,17.36647882868678,94.29704489498587,41.173921658937466,77.00201552897423,16.03041202005386,93.38377487639912,43.118499714285065,72.95053169712813,10.54627221605619,94.9759884341829,35.25569017932783,71.52772062221445,15.925598842598454,94.0468961520418,42.8130674824215
4,4.0,78.53656571322945,15.647169198230253,94.9932000084406,47.12601919183446,74.22666256041316,31.478792873020023,94.6311912761941,53.69457010590688,89.71666150269043,20.50333559871308,96.92707840682746,54.167111636474075,80.35626288849058,21.652712760038106,95.71138039836909,45.15763041524936,84.01668925499656,23.71923634040867,96.77082255821482,54.86499792701432,73.5931615942746,21.351734470588955,94.62000809503985,57.98545725038126,81.44198438347662,33.256634925081094,96.11810476139384,53.69713644507898,83.92150973030488,32.61684551001453,95.69498881832487,54.135718159268464,84.59459798642477,15.780583727403782,96.86488673106487,46.57355640760122,86.11851425024088,22.0108409705513,95.66445401428089,51.52310650847299
5,5.0,86.27758895017134,31.982818492558383,96.34892376592403,56.767498128665636,84.7110509458329,42.01561756807221,96.06852639780354,61.54671276070497,92.51555305827218,28.92372807061085,97.94891125690775,61.86933353696064,88.55547624524459,30.23154805741755,97.06524078763887,53.84495702592507,87.14099117033527,31.670720729319086,97.66014583449808,63.00213078020908,82.00040907126758,39.94727590666963,96.08904983267578,63.64044383414548,85.55556450421767,43.34304353459567,97.15804922090341,61.873744519093385,89.72293462276863,43.18805919282166,97.01835225083347,62.63036526472382,86.95680098445402,21.48792170160727,97.87466133616732,55.187037800960205,89.55094087233287,41.34102944407684,96.65795421223528,60.02444466248128
6,6.0,90.33720615867189,42.552564853187285,97.24433212104525,64.0978855656334,88.54371020054185,55.0891947064843,97.01565606126843,67.01064934268078,93.94754973225984,51.080325081838396,98.54816185650684,68.2014272913223,91.29342250515606,50.05190246514927,97.85719966918141,61.066956669209446,90.17045631346376,49.986064028555646,98.23281788763603,69.59272813488009,85.80497520732736,48.24629218961307,96.99662373779125,69.98487863798567,91.90497588588731,49.13423108275046,97.842382701186,66.60396126418507,90.94306400832552,54.177128851145184,97.8133677766235,68.84955658088475,90.81447124495153,39.75351143689004,98.46996447961891,60.528076013501156,92.23015240146086,49.462631980710576,97.3617554266142,67.22198534871221
7,7.0,93.19192595834261,55.089347777080974,97.86245218389128,69.99389501187171,90.48669819130731,62.16083402404805,97.67520880180008,71.45170997791203,96.00497093312723,57.03180241638462,98.9141741803221,72.94241722506806,93.08103048069967,57.02743885648479,98.35428432468262,66.47713266529249,92.1775108052046,54.669170455383075,98.63554099711874,74.82649123541417,87.85361512239047,56.22016875032067,97.61014743363084,74.99171727271428,93.25609374341383,58.56131582961929,98.32181579592219,72.46721341577563,93.41552303800552,68.7422244693602,98.3084270517227,73.73485524666104,93.13273627432928,48.20048760111166,98.85707364422554,66.33558444112047,93.59113327648167,58.731589767747,97.87845532701682,72.5197735307529
8,8.0,93.73510937323204,61.56633306724684,98.29972132980606,74.42990274182239,92.54267171281953,66.8183204330517,98.14698949515278,75.58884141223942,96.5201870684451,66.04246443333157,99.15649367143061,76.74016354539394,94.39836653714234,63.830503567370435,98.68437531434654,70.8060951958072,93.57321301529015,61.448509735300846,98.92670703987172,78.59779122768546,89.55023835142588,63.269015445341395,98.05118138202864,78.67495206393266,94.0298126528344,61.4225671226644,98.66908332006923,77.02473689134521,94.96961074635567,75.8786980038586,98.63973613923449,77.41483578229213,94.78068467761099,53.0843678566096,99.11452149623874,70.93014799092147,95.13248759361595,66.63440831909526,98.26186441133508,76.89382581465874
9,9.0,94.41998892600836,69.07688438622465,98.6154760288979,77.83561185775952,93.95952976297058,72.52556505419592,98.49479099869258,78.77858882400626,97.00004588018982,67.38099987835047,99.3259696691054,79.110998384824,95.13623496288747,69.77621722799857,98.9156376166363,74.56823367472303,94.7253957554609,67.90704230672266,99.14082838501089,81.63325402138747,91.25412102367004,73.5931615942746,98.38445496815828,81.36837764932777,94.79918463637918,77.5688272844667,98.92584392304803,80.63375071574946,96.50615237121187,78.81302732079895,98.87080873979673,80.25966203497546,95.088760124398,61.54857138733928,99.29464595566586,74.6647730221591,95.74871847876615,72.60313306197543,98.5508741615671,80.49462777673557
10,10.0,94.94194755847694,71.17184743440552,98.84625959604031,80.57616762701593,94.64866527667135,77.97345351395452,98.75580509022114,81.31727254195728,97.34991702986441,72.97054892496388,99.4508416933494,81.28450590606823,95.89733542468305,75.3097388509611,99.08629239607635,77.71712779479529,95.96355472394593,72.41617390134013,99.30043289514879,84.04569696459771,92.24628363216881,80.27683691849249,98.64252281523363,83.34708571175317,95.53012295161224,81.44198438347662,99.11868426213076,83.3418922398578,97.03147163348966,83.92150973030488,99.04307254418868,82.45122260969363,96.02902776590656,63.54165237883952,99.4232101630717,77.76202998799927,96.36083494021729,85.4291324171101,98.768771047263,83.28065866047817
11,11.0,95.8320013122723,76.07042286680333,99.01840079133073,82.70164456615137,95.49431029610145,84.7110509458329,98.95572373147296,83.50397148859055,97.6137517523358,84.71128499849952,99.53210039548487,83.26929879619401,96.34526853719441,79.44453833110497,99.21744439364744,80.16583626989174,96.44957750657743,80.48419732703886,99.42085370713647,85.54900591216081,93.48943843021962,82.00040907126758,98.8467573868562,85.15430108316401,96.86737985890045,83.63777396865518,99.26659271222474,85.42346622416727,97.47530103358349,86.72453800559275,99.17386570368141,83.94280430793903,96.8616637221744,72.95053169712813,99.51953823753313,80.271390573098,96.73233176337452,87.59828212212261,98.93380562421041,85.4350018175308
12,12.0,96.37286175793449,79.7287110028199,99.1493093327761,84.56985054000432,95.91942065991691,86.89364105406801,99.11497832578304,85.29206641996936,97.90340980459519,87.08973088961372,,84.85111807994308,96.74091727871635,87.42959595941677,99.32141156262595,81.9090210947414,96.87299595258077,82.3217394820143,99.51370917264927,87.01046044545932,94.14516473198354,85.80497520732736,99.01102579911951,86.53254442170505,97.18186511867263,88.78154254715726,99.38231018059494,86.75892237821866,97.76811379236379,89.72293462276863,99.27864029420788,85.45148007654723,97.3217426565475,75.42261095552121,99.5208417526032,82.28873394485913,97.15543532219074,89.55094087233287,99.06202413761142,87.14722494174751
13,13.0,96.93189535235865,82.3165450764471,99.25187872337989,85.901667493133,96.38346329801463,88.54371020054185,99.24338499749608,86.90833895341822,98.08063488855339,88.38629087213924,,86.30456681101275,97.1227878501895,88.55547624524459,99.4062433501924,83.44914148975052,97.1949939040915,84.45061975247665,99.578841924089,88.2858239497741,94.72190697822008,86.57120190584465,99.14540881122443,87.93275766817435,97.68649836240952,91.90497588588731,99.47441877148268,88.26423524113093,98.01279239966004,90.94306400832552,99.36312758832086,86.70470568293325,97.95130623143825,81.76756399559399,,84.09544670146106,97.49664862134082,91.48588922080721,99.16460987485158,88.42005762914043
14,14.0,97.3741764746657,87.57056656025684,99.3339022191616,87.08090569438679,97.18468997252899,90.48669819130731,99.3489632471908,87.83318409502954,98.27019197736368,90.94998153326311,,87.54352120736687,97.39024797590741,91.04791360638131,99.44959371351804,84.78700013756935,97.41768679571962,86.66986061769572,,89.47370997258682,95.5330493639211,89.0320114924805,99.25673622529018,88.79901662570266,97.97668063749626,93.15244131593042,99.54913172529896,89.50259503307214,98.2246717774449,93.08163864746581,99.40943345087203,87.61501331963657,98.23797127550657,84.59459798642477,,85.66259491214933,97.66589313030114,92.41393818128597,99.24713279228044,89.33356698683387
15,15.0,97.66644305001512,92.65837265702541,99.38570168932146,88.19399703132304,97.51130571634906,91.46208645505857,99.43823489766501,88.95117636206614,98.51782123528696,91.77187935653825,,88.53511846064512,97.6668879566739,91.97424238284079,,85.90775206196511,97.66559048687058,88.4602866879591,,90.3911658390803,96.38492969190872,90.23765031507034,99.35057391348771,89.75599053940557,98.2786090173284,93.90791288550648,99.57921410341193,90.52453818757607,98.37674319032969,93.76171665283242,,88.52696298520897,98.38158506694892,85.6229266129321,,86.97633206937408,98.14120606927781,93.59113327648167,99.27085248082055,90.29179357658738
16,16.0,97.79765464249232,93.39541684970193,,89.13278801539663,97.88712716158322,93.23783475035623,99.5140057764995,89.9641792344005,98.7974543322426,92.85723225046942,,89.43812876491135,97.89385752591161,93.08103048069967,,87.0820528004239,98.06188128886018,89.86423974026488,,91.24470270612193,96.66878275227666,91.39799641018219,99.4306683959313,90.55617084963458,98.40843385529884,94.72236604146306,,91.3365647727651,98.53412224169203,95.04211834360036,,89.34646013237679,98.70350501284271,86.95680098445402,,88.14984002501099,98.54961301492075,94.81659143047528,,91.12004148816125
17,17.0,98.1967708750193,94.0629714338278,,90.02500534240721,98.00804155202601,94.0781343181354,99.57920456058193,90.83193740782404,98.9288708187817,93.94754973225984,,90.23804115480974,98.07691662519491,94.39836653714234,,88.14325261376321,98.35904572408072,91.03330660498784,,91.95932029469986,97.03232244076571,92.24628363216881,99.49936087732232,91.31867365592534,98.64375077550874,95.46013135179788,,92.03348172428542,98.68140472008686,96.58260233468265,,90.11213264675149,98.86785303504418,89.91443892393342,,89.10002691562995,98.82888384811456,95.5886585160103,,91.8163876910097
18,18.0,98.44445547010808,94.47590088214255,,90.79108239836233,98.16655136933414,95.14545200186862,99.58447167038611,91.5702482864687,98.9936543184094,96.00497093312723,,90.92855008184632,98.39781301589063,95.13623496288747,,88.93364453113301,98.58857999135135,92.1775108052046,,92.60865601664369,97.2912118692636,93.59357154010088,99.53398573822915,92.03887876761966,98.825151400664,96.90041978499738,,92.66388778932824,98.73145999956384,97.45207187027324,,90.74475104553832,98.93816209450736,90.81447124495153,,89.80377551108953,99.02830383565991,96.36083494021729,,92.38132464025382
19,19.0,98.53804996678697,95.60375072245809,,91.44298638059014,98.27626815106673,95.86182162991489,,92.19761360154503,99.04804582192114,96.72756460353533,,91.55417791867481,98.49898822545316,95.95167203952116,,89.70916414474488,98.6802104812826,93.33084430292911,,93.16984063785632,97.83124281602707,94.14516473198354,,92.65055680274875,98.93422821975336,97.71191869313006,,93.20118719946612,98.77342752261681,97.82020719296305,,91.32431736611439,99.06256688179585,92.93177746707086,,90.54289264591455,99.14931770107523,96.91408799866211,,92.88094004318286
20,20.0,98.7322447185732,96.37286175793449,,92.03771001544057,98.3631010196199,97.00828593676387,,92.75015205776035,99.09755425175526,97.28645279585905,,92.03095799086306,98.62494238642131,96.6783407946948,,90.31349641906515,98.74182521037757,93.99907953366115,,93.63859553855686,98.12793905493974,95.04039244458558,,93.18297357063376,99.00807791723865,98.2786090173284,,93.68487937705049,98.82125420749747,98.20058616487023,,91.88408226298425,99.18031558130102,93.44347719554982,,91.26850442389389,99.27083739989945,97.37068558352334,,93.33705142645924
21,21.0,98.86330213910661,97.3741764746657,,92.46126670390085,98.47512439214358,97.34936613064689,,93.24082246672376,99.18007043544958,97.70636574001635,,92.50601552340783,98.80306654877462,97.17096731542966,,90.98486484238228,98.82920979066905,94.7253957554609,,94.06106089678839,98.2706294016711,96.38492969190872,,93.64510037726413,99.15491455909192,98.64375077550874,,94.13606955195344,98.85967888334328,98.50267713118305,,92.3863402705721,99.25227491162676,94.78068467761099,,91.9001373241807,99.36519116387345,97.66589313030114,,93.72402799167298
22,22.0,98.94794857195264,98.00995722617944,,92.80608378137825,98.5601942712758,98.00804155202601,,93.6986826482005,99.22004613568038,98.01763205970082,,92.97497673905268,98.87434210266277,97.6668879566739,,91.6651337394512,98.96508790226063,96.02719206247113,,94.46856972056091,98.53315360073489,96.92094125791259,,94.0020952887937,99.25783105177075,98.92602186375872,,94.49034785406421,98.92430883768837,98.68768276751142,,92.83132227417465,99.3224478444875,95.22585303469374,,92.51427382091234,99.42876548811469,98.70140463449168,,94.01959989294838
23,23.0,99.01731418055452,98.45414041845689,,93.08329751057201,98.65724624582414,98.27626815106673,,94.10653373186342,99.26160063623843,98.25559258364672,,93.4016214804845,99.00148895872904,98.07691662519491,,92.28555707894812,99.12977924287304,96.65334206824585,,94.80545146691722,98.69358263421394,97.70122012900187,,94.30929210435718,99.34010528527062,99.16207481838522,,94.83495864023793,99.01256398754434,98.75836635732402,,93.2740624619561,99.372455966867,96.02902776590656,,93.01681972349918,99.44882480135246,99.14931770107523,,94.31197384297478
24,24.0,99.05607357708672,98.83794121316885,,93.33877289841587,98.79734060712318,98.48994654581668,,94.44009658763504,99.32028988713097,98.69096128300228,,93.69909349644006,99.11950481785559,98.49898822545316,,92.7920907837838,99.19339063294207,97.07046215610667,,95.12917328088923,98.87197512207203,98.23711288449098,,94.56472016439712,99.3899396592173,99.34609888597346,,95.14078295125377,99.04761762433371,98.8137151557478,,93.55985133364142,99.41339597844299,96.82620631684544,,93.49739479065646,99.47341102422325,99.42876548811469,,94.57361008765903
25,25.0,99.17127933028667,98.97647764311608,,93.62990020939095,98.94617930656318,98.67867319525267,,94.77665494229814,99.35386764478054,98.95764542147691,,93.97349472446878,99.20979308716669,98.81058932224303,,93.31742984015534,99.24437710320178,97.41768679571962,,95.379864570917,98.98039569027159,98.55704912522721,,94.82245418154766,99.45275829783353,99.48300337915323,,95.41560503877923,99.07791968133212,98.88181133000175,,93.92674526045799,99.43076595747885,97.3217426565475,,93.91167152711762,99.50597579587895,99.46086774389445,,94.81158792608376
26,26.0,99.21449831689884,99.03160977310071,,93.89412237019202,98.99474317118519,98.99474317118519,,95.0764127876237,99.38409800673537,99.02358580979602,,94.21273247743146,99.23948308902465,99.03588367061874,,93.7532801025173,99.31191760968142,97.94955961500436,,95.59267316086085,99.03639403560574,98.98039569027159,,95.04737591368546,99.48576180333859,99.53705831124917,,95.65788287664952,99.10820546740207,99.01625976259709,,94.26195292795882,99.44796943878312,97.97529356245194,,94.30384102170277,99.56687838918677,99.57307755598111,,95.03903358887068
27,27.0,99.29978582512035,99.17581524746826,,94.17074997865501,99.10671038641566,99.18122058629848,,95.35054754107682,99.43365271754217,99.07530673886075,,94.51851329219832,99.28119751118936,99.2190367749463,,94.18697358194702,99.36974883695243,98.37122524771115,,95.77646022328653,99.18256533082248,99.18256533082248,,95.33464396924877,99.51288165021832,99.62544866013064,,95.8492179146801,99.19467904831068,99.07791968133212,,94.60712062347221,99.49534271399479,98.35273072037816,,94.63494108644463,99.5835916419406,99.62330845219037,,95.25645268513317
28,28.0,99.3590913040414,99.30806475727971,,94.47325241832036,99.18122058629848,99.29299432673567,,95.5946477225009,99.45777883772413,99.12375562695304,,94.80272179849302,99.33749880198637,99.28932565976945,,94.55946705707733,99.42427642001553,98.67324907471931,,95.98595526316902,99.22365586152071,99.33591569656997,,95.60320529183008,99.53705831124917,99.681846829392,,96.0283077509894,99.22015835993527,99.19467904831068,,94.91303042439068,99.50940339484191,98.72629084900205,,94.94690432857654,99.60878660973299,99.66245897212848,,95.44190837545568
29,29.0,99.41718381688683,99.42217690931548,,94.77067829425278,99.26479213901287,99.42695129209075,,95.82261355679384,99.48431408701097,99.20649561134533,,95.07434340637171,99.37062936021695,99.44524391901072,,94.89744931706149,99.43923011438753,98.81341278324759,,96.17014315505385,99.33269681120429,99.47250390506014,,95.84965674521195,99.58672291053317,99.72690523938171,,96.19822130623594,99.24946758823715,99.24946758823715,,95.20482383995326,99.54415065984435,98.93011554442322,,95.17877859947961,99.62330845219037,99.69351845333102,,95.63097560058037
30,30.0,99.46340398811466,99.49973029334305,,95.02475238061268,99.29299432673567,99.495004187226,,96.03181089015503,99.52255652971768,99.25803713814689,,95.32341680540829,99.44524391901072,99.47761175886848,,95.1264323772764,99.46299949398471,99.104683657212,,96.33561651118669,99.36044756187646,99.56110456381123,,96.07436314577733,99.62311836541393,99.76154539942132,,96.35041349262885,99.28755307687449,99.33903367247517,,95.45229554838109,99.57036356014098,99.13977654054231,,95.36692351146652,99.64343837592952,99.71841707515465,,95.80428574299474
31,31.0,99.4891116319299,99.56026099979385,,95.2650397451017,99.36036386668621,99.55942308018602,,96.2378860664487,99.54231418294994,99.33487099189279,,95.47550535951989,99.46329169833473,99.53101262317992,,95.37864202696869,99.50126505575479,99.22936427460345,,96.51137306613171,99.44798907465871,99.65474301556412,,96.27079680344619,99.65110681402841,99.77759108952101,,96.5066154770878,99.3484077501029,99.39197963620263,,95.6498774963389,99.58608282373288,99.24790729479732,,95.57602812117302,99.65677491818215,99.74115027197185,,95.96657867737966
32,32.0,99.50985246646343,99.59235862637225,,95.48689237682011,99.40606230879746,99.60796362719368,,96.42442350230877,99.56410468185629,99.3812534433433,,95.67954100358574,99.48433935544728,99.57693427233653,,95.5911367253723,99.54519855417539,99.35231505082508,,96.62476151478133,99.46958938089286,99.69630549033222,,96.42825060878224,99.6801818501623,99.80683391073862,,96.65663888975979,99.36907732077161,99.46844603566967,,95.8725031998306,99.5944450965835,99.3261442255104,,95.76848047934898,99.66799428712467,99.76529067101313,,96.11669276843901
33,33.0,99.54704077658461,99.66153353376035,,95.70505263641746,99.43260259470395,99.66305135363287,,96.59559666992925,99.59562739652856,99.44727952030419,,95.86492077622657,99.50297702726017,99.62128277329472,,95.81174383802215,99.57457634150688,99.42163592952376,,96.76131262103189,99.51201035650912,99.75451320330474,,96.56902417154764,99.70300746098476,99.81946881899172,,96.800191734155,99.39197963620263,99.51703413170435,,96.09115083826669,99.6039495186538,99.39554238009312,,95.99044330983293,99.69055123212063,99.7834756577258,,96.23575076186366
34,34.0,99.56865014257271,99.71056859705018,,95.87379905985058,99.46031650736816,99.68324228210072,,96.7179479166722,99.61382163752435,99.50869860685073,,96.08402425536205,99.53844987575188,99.66408704391515,,96.01363411142493,99.59950468006794,99.44981665605272,,96.89591304723157,99.53087780675803,99.77913875407471,,96.7134466681745,99.72487747251454,99.84241520049012,,96.93802309293734,99.44852545273353,99.57056010436321,,96.26785584696702,99.62229035286963,99.41982284603674,,96.17598621083002,99.70256841349304,99.80206022175663,,96.33914366000573
35,35.0,99.58254794918624,99.72580371775105,,96.0498998191174,99.4969639582126,99.71869884180438,,96.83630652812647,99.62793646128367,99.54069109858155,,96.2783355470196,99.57475421447529,99.6964737481995,,96.23061998654424,99.63049282943268,99.49951514691905,,97.03701748641926,99.5701572775654,99.81176509222365,,96.83633695757838,99.74457604040883,99.85553524897259,,97.06900559037496,99.46844603566967,99.624975773909,,96.4406691421883,99.64011242648327,99.44004764070108,,96.37244474822566,99.71760696169916,99.82248812479635,,96.42906088465651
36,36.0,99.60245550891214,99.74798282253225,,96.23321616155255,99.5141259060142,99.74941263934019,,96.98284269628023,99.66120956707924,99.59238751767744,,96.47168527132754,99.59231702381646,99.74016215335867,,96.42867848754129,99.64560910290511,99.55483786988879,,97.16213691812874,99.59975579906467,99.84359671553523,,96.95502627052464,99.75991198958597,99.86941466098084,,97.18754602489491,99.48535355229566,99.64730780905575,,96.61211481268903,99.65377227380476,99.47937391056769,,96.55213927588892,99.72846071557197,99.83636289732618,,96.52351456323174
37,37.0,99.62765729138489,99.76167784926362,,96.39670533831074,99.55942308018602,99.78076258425898,,97.11513524946702,99.67132021412493,99.61382163752435,,96.6434594046122,99.61691763702125,99.76448894315675,,96.54115465288015,99.65678659107367,99.60067985502961,,97.28174851703108,99.62575921453029,99.85664377938632,,97.05081950548336,99.77564170359445,99.88478480820234,,97.27075098185549,99.51464564379735,99.69088779615355,,96.76820424577348,99.66579861547477,99.50191241034857,,96.73182577997198,99.73961054008544,99.84659080582242,,96.61709797808997
38,38.0,99.64133494498901,99.79431868476725,,96.55092406556729,99.57079415440775,99.80614067862577,,97.24387888445521,99.68936026211622,99.65618705417587,,96.8072232859699,99.6320471497936,99.78474678798746,,96.67997191745187,99.67748475244817,99.64168195431459,,97.39687299630263,99.6570008217015,99.88722252599007,,97.16554626414042,99.78785695406258,99.89495246083142,,97.37974501099197,99.54995660061756,99.70928907461743,,96.92778127715785,99.6728979036876,99.54415065984435,,96.884029277874,99.75160047928793,99.8548154261545,,96.70844374142672
39,39.0,99.67980204119432,99.81543031599793,,96.6965810704258,99.5849195072255,99.83255818137947,,97.36345861237797,99.71083966435123,99.67601210458099,,96.96176528042172,99.65597079073177,99.79787807569103,,96.79873570338033,99.68369025136931,99.67089170064146,,97.50429660893639,99.66824720539277,99.89980174571092,,97.28566360393978,99.79904423284928,99.90409057419723,,97.4907302788383,99.56430805756862,99.74788627824421,,97.07063130164902,99.68641097448942,99.57036356014098,,97.03680447142972,99.758690788466,99.86505561429101,,96.81511460477513
40,40.0,99.70459829857592,99.83221455054966,,96.83680722177138,99.62240324276104,99.85319862601563,,97.47185888717914,99.72320631892973,99.70662533725238,,97.1100368208314,99.66679964122588,99.82330751990888,,96.9486000362775,99.6932225064662,99.68800762218643,,97.60829150934174,99.69176972398557,99.90888952826393,,97.39991282239191,99.81559764121486,99.9124782699959,,97.58865509625741,99.58428766838706,99.76708053916583,,97.20132454757248,99.70540508653347,99.58770497107707,,97.16573889127848,99.76996340221227,99.87740819240582,,96.92446447348557
41,41.0,99.71246022777254,99.85507422892721,,96.96547462584502,99.63191845685488,99.8735677940467,,97.57867811719757,99.73128159681185,99.72409330320085,,97.24420785521266,99.68781250067804,99.83492841181894,,97.09727813450228,99.71100190667302,99.7125498682667,,97.70024043550235,99.71271269420737,99.92952962479787,,97.48859208229229,99.81946881899172,99.92066047751197,,97.68545194700825,99.60178245514874,99.79738333424186,,97.32235138393557,99.71600323870345,99.6039495186538,,97.2932482005916,99.78197176505464,99.88899701430753,,97.02259107913702
42,42.0,99.72119381007798,99.87415990404826,,97.09134886162877,99.64372727716065,99.89081667518634,,97.68041309767949,99.74200621458216,99.7530613561492,,97.37019294382493,99.70995244791018,99.85664884674074,,97.2336218292064,99.71705747540533,99.73461847342455,,97.78831671407744,99.72418042400668,99.934638218223,,97.55745899546405,99.82905032286726,99.92920881515055,,97.77911881181657,99.63566556553124,99.81121257689331,,97.43837389549354,99.72309980987542,99.63673578390807,,97.40356401626926,99.78976095907684,99.89976263803644,,97.1261570019251
43,43.0,99.72676416313287,99.89043890042319,,97.20908096392391,99.67519082512305,99.90512478481604,,97.77428900324671,99.76271102354197,99.76770695317823,,97.48839643833462,99.72096640683257,99.86458609264523,,97.36567973109031,99.72464074109865,99.74814258550276,,97.87491570101766,99.7405780378549,99.94397782801776,,97.64978816264028,99.83692062510057,99.93624511618401,,97.86383615734499,99.64730780905575,99.83674247945086,,97.54473781705441,99.72678965672982,99.66047093018709,,97.49252329179686,99.79427676119023,99.91127962191557,,97.19943740470337
44,44.0,99.74717880988196,99.90637066424503,,97.31361748752005,99.68324228210072,99.91883837357456,,97.86018897762317,99.76946567425523,99.78311749041008,,97.60315125379758,99.73647070888656,99.87695772735353,,97.48024075735566,99.74015988189424,99.7670249646993,,97.95750304250487,99.75608284821669,99.95460479311477,,97.7394907028038,99.84459757160494,99.94231512379,,97.94539360813374,99.66830902444222,99.85124444912921,,97.64137587584136,99.7397613197218,99.6728979036876,,97.58238495420333,99.80206022175663,99.91904522823715,,97.28665972633901
45,45.0,99.75702568062167,99.91762250320969,,97.41734389415753,99.70858412464132,99.93029362438827,,97.94358152839736,99.78149945101805,99.80422933535871,,97.71118229968717,99.74496609442495,99.89132543942429,,97.59163071922868,99.74545825436797,99.78487512688551,,98.0295226931902,99.77424448135577,99.96341341957418,,97.81612530726315,99.85245019974087,99.94994515524732,,98.02520709095671,99.69228620865977,99.86709279666815,,97.7226546828349,99.74303584126628,99.69650143041888,,97.67634399861905,99.81428329993939,99.92773456423183,,97.37370665588293
46,46.0,99.76664282855869,99.92901832058318,,97.5142637661196,99.71754870196187,99.94105139632508,,98.02376024071394,99.79590753580702,99.81629659328097,,97.8094842781489,99.75265702573577,99.90294671340286,,97.69606284991134,99.75285302617378,99.81187847229795,,98.09631607951762,99.77913875407471,99.97163485672773,,97.89211262670075,99.85553524897259,99.95612050173968,,98.09380758779729,99.70396619012396,99.88548813980582,,97.80811685378052,99.7549734749993,99.71600323870345,,97.76826208901667,99.81723263820875,99.93814956259955,,97.45773243553595
47,47.0,99.77971449598937,99.93858300792775,,97.61182056035331,99.74189483777208,99.95006493777753,,98.09382219363413,99.80422933535871,99.8322007232488,,97.9025940952435,99.76770801754954,99.91432145702187,,97.79071544416172,99.76653970705797,99.82035067036827,,98.16372359623237,99.7941584400753,99.98137433067531,,97.96729709552623,99.86543483650598,99.96217127891711,,98.16647616257546,99.71341704290988,99.89314568888707,,97.89549367563409,99.75750377785893,99.7248546088106,,97.8624756338521,99.82436380026365,99.94649306629067,,97.54522783089928
48,48.0,99.79431868476725,99.94605929193033,,97.70170023465057,99.74941263934019,99.95899801942151,,98.1500848233236,99.80968433455956,99.84383419528078,,97.98909896658495,99.78376495126652,99.92293719502956,,97.87426343975928,99.77053510918324,99.83312670287468,,98.22639876428259,99.8036053465198,99.98691397437486,,98.04244967355615,99.86779440966875,99.96729044633807,,98.22901791812767,99.72942739835648,99.90661935740299,,97.97637912790171,99.76597840400686,99.7397613197218,,97.94716088646202,99.83050360506591,99.95384643508734,,97.62650903188896
49,49.0,99.80539166832777,99.95526691215836,,97.78711121230822,99.75465805704738,99.96697123525637,,98.20752922017878,99.82442599726495,99.8576716013879,,98.07237810233632,99.78941109598783,99.9325547907347,,97.95315652174968,99.77710975469655,99.84885916223494,,98.28634421935082,99.82033062418431,99.99312292284375,,98.1124382576857,99.8739811126563,99.97321960083191,,98.2931902122512,99.75147988547901,99.91474047497675,,98.05666740227258,99.77151799695226,99.75045113231468,,98.0314638852426,99.83720486439852,99.96104685763257,,97.7027657572205
50,50.0,99.81282170650262,99.96235089186807,,97.86657220859587,99.76317473492546,99.97336946278052,,98.26749065940862,99.83098793601697,99.86741774029694,,98.14798831694549,99.79787807569103,99.94174392998512,,98.03341199506201,99.79169765676691,99.86442584088569,,98.34263041077125,99.83048421898053,99.99743462193558,,98.17706656308755,99.87971948726167,99.97767562307192,,98.35470587902616,99.76029526969825,99.92440364731017,,98.12700410923286,99.77967439752749,99.75915867359893,,98.10197275221323,99.84610714660427,99.96824984575812,,97.77866694467922
51,51.0,99.8187917839555,99.96964092091865,,97.9421869945568,99.78171511003072,99.98000882930047,,98.3284071732826,99.83559897087089,99.87905631100566,,98.21503272735269,99.81014898578609,99.9492254009647,,98.10666359478823,99.80216184464024,99.8707237346633,,98.39616089740042,99.83612442441935,100.0,,98.2380831536375,99.88398798423461,99.98190257906525,,98.41253264374383,99.76818725019878,99.93009441353998,,98.1945116622953,99.78531024635342,99.77072867538106,,98.1744865693731,99.84832158223183,99.9735905393744,,97.84651637696915
52,52.0,99.82423049901887,99.97497313232475,,98.01452040327334,99.79405869737336,99.98733306906831,,98.38662886314992,99.84383419528078,99.88730804491891,,98.27613812887809,99.82330751990888,99.9565979327175,,98.17643986988999,99.81284636460595,99.88022841211536,,98.44752005785759,99.84273868689954,,,98.29817431998316,99.88848562721347,99.98710297175396,,98.4676550437734,99.78978341064892,99.93824926150523,,98.25907562828812,99.79264065102413,99.7800896535449,,98.23714236145388,99.8548154261545,99.97965609604795,,97.91348689925196
53,53.0,99.83552700798919,99.98065678619416,,98.08146999048951,99.80304054244259,99.9946170288769,,98.43921458500384,99.85374883089095,99.89719920093269,,98.33646043224516,99.82795084529363,99.96336007303071,,98.24241770474484,99.81621014477324,99.89356202113561,,98.49712268236611,99.84664635259935,,,98.35531918470957,99.89080548103595,99.99088471547341,,98.51954694352635,99.79738333424186,99.94625115312533,,98.31832265113515,99.79977160667954,99.78735413395424,,98.30393143051293,99.86029554821448,99.98429918668758,,97.97680333109953
54,54.0,99.8441691915802,99.98500464573563,,98.14806065838174,99.81138234664101,100.0,,98.48042352320631,99.8595084384333,99.9041801222654,,98.39997239054651,99.83431483333656,99.96851938451785,,98.30096159000124,99.82131978129692,99.90460461287645,,98.54620161462967,99.85114318556833,,,98.412244942884,99.89495246083142,99.99435039297508,,98.57042064673871,99.80381700281761,99.95058972366944,,98.37261641589295,99.80662733997953,99.80115690606364,,98.36298105199938,99.86505561429101,99.98949726301804,,98.03594231623457
55,55.0,99.85456216920313,99.99044612132413,,98.21195826277176,99.8220733832256,,,98.53079480671587,99.86329473015184,99.912767163917,,98.4560533032983,99.84458178886243,99.97695605275732,,98.35863928469512,99.83098265864942,99.91454437504946,,98.5922249944544,99.85664377938632,,,98.46382091302303,99.90140277922967,99.99765338374193,,98.61823087730914,99.81121257689331,99.95610220849143,,98.42598796163729,99.81381632827687,99.81423595850755,,98.42196318022586,99.86992456211911,99.99264016406983,,98.09170281582136
56,56.0,99.86414434703835,99.9942595424743,,98.27280542853536,99.82986591565735,,,98.58030750479875,99.87358717049902,99.91906542193125,,98.50887128689293,99.84931295154082,99.98208431224111,,98.41392790048486,99.83522787998254,99.92591840482571,,98.6384924648272,99.86525804657533,,,98.51233018036724,99.90306943853393,100.0,,98.66451956333314,99.82081542722294,99.96236429905456,,98.46737616193803,99.81982975278972,99.82667264696306,,98.47543927241342,99.875678157817,99.99764985251099,,98.1514284823237
57,57.0,99.87112145877249,99.99754083727474,,98.32871372779037,99.83711311643037,,,98.62653527862564,99.8782061953272,99.92730279448662,,98.56009527993463,99.85917861380965,99.98662913496729,,98.46676909261193,99.84347367852583,99.93443625050905,,98.68120267564828,99.87493717734256,,,98.56094253983908,99.90713231317368,,,98.70875086079933,99.83613940643525,99.96619839224964,,98.50594282682684,99.82667264696306,99.83814557242206,,98.5255961330619,99.88071079183317,100.0,,98.20503611053385
58,58.0,99.87415990404826,100.0,,98.38292665508477,99.85114345688659,,,98.67080488436561,99.88296821696908,99.93180926373853,,98.60568748193008,99.86458609264523,99.9910113446161,,98.51524649082944,99.85093905503206,99.9390763623973,,98.72237931686226,99.88181667834131,,,98.60652016501102,99.91055891925899,,,98.74512270359985,99.84133580845739,99.9707375198238,,98.54231233003954,99.83649708885935,99.84869845999248,,98.57578749348457,99.88492779457758,,,98.2572249243844
59,59.0,99.8775946427676,,,98.43327083699346,99.85319862601563,,,98.71497463541864,99.88730804491891,99.93924965048865,,98.65304913636425,99.87228480128972,99.99506357537666,,98.56342060120711,99.86085418878157,99.94793598234826,,98.76155024063571,99.88886404389851,,,98.651004770344,99.9124782699959,,,98.77530414837882,99.84708683438444,99.97568937000823,,98.58709292770196,99.84285010261195,99.85955457768922,,98.62409105047618,99.88899701430753,,,98.30109650124031
60,60.0,99.88491509622665,,,98.4828579497052,99.85951906858361,,,98.75695522845838,99.89467537524091,99.9432523000991,,98.69486276098193,99.87655254889195,99.998815569893,,98.60612501491973,99.8648541377312,99.95123697240746,,98.80259316301225,99.89461178540016,,,98.69073999538645,99.91638624081111,,,98.81483186141067,99.86127654936828,99.97855591428024,,98.62299657366532,99.84869845999248,99.86992488033583,,98.66845835961804,99.89427792667568,,,98.34932118092786
61,61.0,99.89109353998094,,,98.52705488737993,99.87177944201284,,,98.79570856401209,99.89853227714053,99.9468868183627,,98.73658811251974,99.88043729252102,100.0,,98.6467827138411,99.86820683056942,99.95767444313783,,98.84005024590061,99.89929169950481,,,98.72834805838492,99.91980355903138,,,98.85191788806993,99.86626929684085,99.98303606386978,,98.66186165841343,99.8543510855781,99.87982914786812,,98.71031059914806,99.89620269727052,,,98.39524787527029
62,62.0,99.89730131097792,,,98.56434040633562,99.8735677940467,,,98.83421610216692,99.90126053649642,99.95352279686156,,98.77900513026354,99.88810656297838,,,98.68058114343464,99.87467787553975,99.96438824583915,,98.87756032318897,99.90173262203099,,,98.76746610891621,99.9232254262915,,,98.88778813058761,99.8705072910816,99.98620304182947,,98.70118424123498,99.86029802001102,99.88928362726777,,98.74910671264658,99.90257538773062,,,98.43983426123887
63,63.0,99.90254586781946,,,98.60042782276236,99.87909896933478,,,98.86916091485263,99.90617364678957,99.95697319979314,,98.81352211727433,99.89638909531013,,,98.7166008816455,99.87833448012701,99.96975068016093,,98.91332597875035,99.90459288742277,,,98.80566505975125,99.9261872141194,,,98.92154841374979,99.87718155447182,99.98991648339059,,98.73803347382952,99.86528208896087,99.89830234150364,,98.79026183310323,99.90657170516775,,,98.48108894076415
64,64.0,99.90717724400677,,,98.64131893931246,99.8898496354486,,,98.90201331661923,99.91215130668644,99.9625548972052,,98.85178704209284,99.89932557756347,,,98.75529092951683,99.88140512240606,99.97548021134143,,98.94624103419677,99.90809795374575,,,98.84240058445694,99.92920881515055,,,98.95400802426327,99.88670585834265,99.99335775808919,,98.76835877116432,99.87096533414494,99.90689801149787,,98.82877020119574,99.9085517048456,,,98.52109035861008
65,65.0,99.91222774630405,,,98.68018126589844,99.8914086823634,,,98.9364309900237,99.91566798798065,99.96635758394558,,98.88511389829586,99.90336460648025,,,98.7910697297251,99.88765043487324,99.9822433591065,,98.97820504921664,99.91329733190585,,,98.87715144597628,99.93245240294226,,,98.98502524181289,99.89031117640475,99.99670609315721,,98.79724435485402,99.87914151922662,99.91508269172495,,98.86347371598563,99.91444558779648,,,98.56067076269657
66,66.0,99.91762250320969,,,98.71735389338716,99.89560579566528,,,98.96876369245263,99.91798985581774,99.96935333768353,,98.91831836451044,99.91023993723466,,,98.82687275254237,99.89356202113561,99.98564956732169,,99.00922552741116,99.91998777394262,,,98.91154733803123,99.93378163210937,,,99.01614858061522,99.8953386760748,100.0,,98.82645730107762,99.88442773432313,99.9228681939839,,98.89841106064978,99.91789138058593,,,98.59678850745716
67,67.0,99.92193993457464,,,98.75341356755038,99.8994586070749,,,98.999680423846,99.9221798949234,99.9744211383442,,98.95022028107597,99.912395668369,,,98.85815329369669,99.90075063115535,99.99251980778247,,99.03862493430586,99.92455985905154,,,98.94456123265866,99.93819094338735,,,99.04576033652633,99.89974460832983,,,98.85820771887586,99.88891038333485,99.9302663551639,,98.93039626965356,99.9199736401395,,,98.63248832680365
68,68.0,99.92610781636154,,,98.78716256827755,99.90744696540217,,,99.02994549095975,99.92730279448662,99.97738389362749,,98.97930160255058,99.91925500095763,,,98.88902324568564,99.90460461287645,99.99916641212725,,99.06670442713921,99.92952962479787,,,98.97448114606121,99.94076237549997,,,99.07308544864479,99.90831182578246,,,98.8872030319806,99.89398251213794,99.93776957782146,,98.96154602064044,99.9254140727126,,,98.66813701844896
69,69.0,99.92969979442994,,,98.81945517457157,99.91356608968083,,,99.0581168284857,99.9303305740877,99.98053718189246,,99.00902448771105,99.92169229132854,,,98.91849090500911,99.90754593607656,100.0,,99.09468248180943,99.93098200010415,,,99.00480182809977,99.94212635504402,,,99.09982992781862,99.91137060601221,,,98.91529324377206,99.89830234150364,99.94461353497809,,98.99177061599369,99.9267870530444,,,98.6982238831055
70,70.0,99.93180092543064,,,98.85062703895882,99.91772438794486,,,99.08538152131952,99.93233434188238,99.98448112520246,,99.03728867194236,99.92504367315303,,,98.94421737454955,99.9143372401405,,,99.12082818972978,99.93320000240848,,,99.03340107756739,99.94458719328365,,,99.12506220544805,99.92016151055293,,,98.94262134495608,99.90305221895707,99.95088743316953,,99.0201141571354,99.93044929666833,,,98.72996922548934
71,71.0,99.93797168497022,,,98.88042063708974,99.9212213185758,,,99.11272200136966,99.93469101408127,99.9875131842339,,99.06275730428798,99.93075365975294,,,98.97183107838748,99.91916730099045,,,99.14587704277629,99.934638218223,,,99.05956200152472,99.94712346374584,,,99.1491943983376,99.92277585317922,,,98.96728852649365,99.9077586090129,99.95682491712695,,99.0479697624135,99.93435904023923,,,98.76112069951148
72,72.0,99.94146645498671,,,98.90812328476059,99.92661799703853,,,99.13798752732971,99.94041918211467,99.99162217418291,,99.09031011842761,99.9325547907347,,,98.99696173636039,99.92218234203592,,,99.16951263537821,99.93673839221525,,,99.08503028520244,99.94994515524732,,,99.17346348056483,99.92579407853832,,,98.99203434798201,99.91451938192326,99.96243896726507,,99.07297888043152,99.93788151065914,,,98.78935204217446
73,73.0,99.94329498602445,,,98.93523566521087,99.93029362438827,,,99.1619563250555,99.94221056471946,99.99394926991201,,99.11225007798372,99.93826804290072,,,99.02201961921514,99.92682925103905,,,99.19230875207589,99.94246231833948,,,99.11040564902606,99.95109319474368,,,99.19626282602077,99.92973331029489,,,99.0156459053751,99.9188775330842,99.96967121543932,,99.0993305324554,99.93928988750005,,,98.81752179542737
74,74.0,99.94630698902505,,,98.96117362727797,99.93373159163063,,,99.18425536891687,99.94481778784147,99.99649442112276,,99.13509337824551,99.94117695559763,,,99.04633219006166,99.92979371308422,,,99.21432421050847,99.94397782801776,,,99.1341523879939,99.95378093479619,,,99.21728580531037,99.93607642586242,,,99.03836925210841,99.92256187187508,99.9745683257943,,99.12433891942734,99.94401847590257,,,98.84354856055663
75,75.0,99.94947255833966,,,98.98603879049016,99.93816512660236,,,99.20449059759252,99.9468868183627,100.0,,99.15877075905412,99.94532539084433,,,99.06962656443693,99.9341289129817,,,99.23651703712085,99.94546799369172,,,99.15597669199,99.95612050173968,,,99.23781697610615,99.93824926150523,,,99.05941553200594,99.92672684119525,99.97947974259299,,99.14810476027607,99.94694745809288,,,98.86886772709347
76,76.0,99.95266042763076,,,99.00965493193519,99.94142309876813,,,99.22644769324512,99.95193930948864,,,99.1801821214866,99.94763931679869,,,99.09259414262038,99.9367950678173,,,99.25564781031409,99.94731228795915,,,99.17771977938075,99.9583707716067,,,99.25878046424515,99.94103190884688,,,99.07736103418749,99.9302663551639,99.98381506053656,,99.17096934384989,99.948406636485,,,98.89427624567831
77,77.0,99.95589724973219,,,99.03248068679007,99.94405934247355,,,99.24815413485113,99.95352279686156,,,99.20248967854555,99.94974759516964,,,99.11343088006716,99.93798669411082,,,99.27243447895103,99.95337863580104,,,99.1985262979356,99.96047963470217,,,99.27861494049601,99.94647082499122,,,99.09557852498322,99.93415042077626,99.98789786082106,,99.19183631761271,99.9529822146205,,,98.91827474188779
78,78.0,99.95913359811472,,,99.05533438722382,99.94619854063697,,,99.26857596581816,99.95583714916924,,,99.22088565341679,99.95416294386308,,,99.13466836278862,99.942036862408,,,99.28993651380247,99.95504317570172,,,99.21865710720874,99.96252674469261,,,99.29725642704076,99.94842720415392,,,99.11491627317126,99.93776957782146,99.99315003063592,,99.21318369148587,99.95454509177021,,,98.94028889911439
79,79.0,99.96176961656556,,,99.07708346046823,99.95153626310045,,,99.28816575906816,99.9578617612828,,,99.2370507499436,99.9565979327175,,,99.15452798161778,99.94733932317914,,,99.30859981900699,99.96036536660927,,,99.23880713983955,99.96364093379361,,,99.31507880203387,99.954084778352,,,99.13411572174036,99.94349283915149,99.99678535890986,,99.23238623480842,99.95865627399631,,,98.96143799841984
80,80.0,99.96317187121623,,,99.0984165031055,99.9554233853886,,,99.30784658769534,99.96016082510977,,,99.25633472263321,99.9600859161537,,,99.1732068329575,99.94964449722538,,,99.32648157358564,99.96241054510105,,,99.2579713322483,99.96714782237963,,,99.33239368540583,99.95578159711155,,,99.15192165312861,99.94702862777159,100.0,,99.25204415261065,99.96104685763257,,,98.9819738071249
81,81.0,99.96569035327263,,,99.11842692326977,99.95777206536181,,,99.3259955239683,99.96361271201202,,,99.27478926947322,99.96202926695032,,,99.19159394542112,99.95101343129708,,,99.34380440954588,99.96358874912936,,,99.27670308050028,99.9682057921267,,,99.3498403677005,99.95874566023052,,,99.16877141073152,99.95001062280056,,,99.2704364573224,99.96230906333066,,,99.00138142491551
82,82.0,99.96964092091865,,,99.13809398193611,99.96031553212289,,,99.34352533290553,99.96548001408185,,,99.29265678728262,99.96380412085759,,,99.20927783993181,99.95305402137323,,,99.36003675053176,99.9655861662008,,,99.29367358982567,99.97012688996331,,,99.36601083792813,99.96236429905456,,,99.18525514212433,99.95337574741548,,,99.28829610329974,99.96627465857483,,,99.0210341385481
83,83.0,99.97067475473615,,,99.15643380606869,99.96377776391152,,,99.35903123204196,99.9675187527658,,,99.30996313040306,99.96752088937941,,,99.22643105767153,99.95767444313783,,,99.37629223816948,99.968207751292,,,99.31089661612454,99.97321960083191,,,99.38211243853662,99.96451233674118,,,99.20124234503571,99.95622972295313,,,99.30512162958438,99.96846925206025,,,99.03897644239146
84,84.0,99.97318930438955,,,99.17380399691278,99.96587573346439,,,99.37490511573395,99.96921342669953,,,99.32654816935253,99.96957040627889,,,99.24302252433897,99.961079589588,,,99.39161220050225,99.97163485672773,,,99.3278163842758,99.97403053591195,,,99.3965082597687,99.96641441337087,,,99.21709703827246,99.95935528114603,,,99.32215673255106,99.96963078539794,,,99.0553727888896
85,85.0,99.97517340282825,,,99.19074360972681,99.96815457646686,,,99.39158225997906,99.97272276363792,,,99.34294572695428,99.97251762440918,,,99.25924890289718,99.96438824583915,,,99.40668450247937,99.9740050606655,,,99.34448822167626,99.9760986699529,,,99.4115918158459,99.97015576650874,,,99.23086790676156,99.96226177498538,,,99.33815594235152,99.97180117178121,,,99.07315229494958
86,86.0,99.97631203033384,,,99.20700097217644,99.97124682786604,,,99.40723114645614,99.9744211383442,,,99.35846169961468,99.97440190383554,,,99.27528080888149,99.96599943656459,,,99.42101393754118,99.9762914387805,,,99.3598493541433,99.97806775816652,,,99.42596859163191,99.97151168110656,,,99.24398189537223,99.96684628251452,,,99.35376828144763,99.9745371137798,,,99.08890268925005
87,87.0,99.97853014937749,,,99.22324838200124,99.97336946278052,,,99.42250096622335,99.9762787129854,,,99.37417541615883,99.97762643750293,,,99.28997990118363,99.96911631411609,,,99.43496349563073,99.97929059307627,,,99.37518248937931,99.98007358317035,,,99.43959510863728,99.97545820330787,,,99.25862580185955,99.96774268433684,,,99.36816025793411,99.97651310373364,,,99.10426655272951
88,88.0,99.98083487937669,,,99.23863670891593,99.97454255119119,,,99.43803585205653,99.97796538926109,,,99.38854327803291,99.97863887144278,,,99.30479970988124,99.97085495067607,,,99.44851810049693,99.98137433067531,,,99.39007927057436,99.98175930226162,,,99.45348929737801,99.97665162102905,,,99.27225962322154,99.97205056807788,,,99.38302843396734,99.97965609604795,,,99.119419203362
89,89.0,99.98303457813863,,,99.25359445338587,99.97649516641947,,,99.45211291931581,99.97961899194561,,,99.40254506414662,99.98188386755855,,,99.31855542059364,99.97382234897493,,,99.46106816215492,99.98374721135698,,,99.40488507906629,99.98339897102626,,,99.46563399060977,99.97855591428024,,,99.28536748856854,99.9745683257943,,,99.39600395479005,99.98085857407662,,,99.13407077235028
90,90.0,99.98469761974879,,,99.26791677785971,99.98000882930047,,,99.46562235235086,99.98259744650863,,,99.41654856444617,99.98304255896127,,,99.33234471916525,99.97706574601966,,,99.47359041088892,99.9858115848686,,,99.41895284658867,99.98429201616192,,,99.4780248723871,99.98131807856885,,,99.29876022962782,99.9769990124682,,,99.40952623448743,99.98266887700983,,,99.14837257663648
91,91.0,99.98647523951404,,,99.28139118631131,99.9824301656425,,,99.47864822696371,99.98418894210354,,,99.42988384770082,99.98464256080888,,,99.3456759171248,99.97842989562523,,,99.48595707948219,99.98691397437486,,,99.43289355662385,99.98710297175396,,,99.49032880237483,99.98303606386978,,,99.31088235238613,99.97947974259299,,,99.4222342493269,99.9855384329284,,,99.16229841818043
92,92.0,99.98740702916737,,,99.29441113050352,99.98382194858884,,,99.49147663368989,99.98586530005286,,,99.44224237231354,99.98738342819128,,,99.35861811543806,99.98203051884998,,,99.49778392833814,99.98996694524071,,,99.4450754032124,99.98795129831207,,,99.50241676431351,99.98584674025417,,,99.32294579685693,99.98178252431956,,,99.43437673846891,99.98630732442896,,,99.17530173342955
93,93.0,99.98914269305892,,,99.30702598698312,99.98703121611572,,,99.50406949079749,99.98698711641015,,,99.45514835168088,99.98824654614232,,,99.37146014512753,99.98421551293009,,,99.5087422294787,99.99164418316207,,,99.45569493985154,99.98949006322076,,,99.51369790807033,99.98682571835027,,,99.3349132162974,99.98540723192994,,,99.44633471980508,99.9883028203157,,,99.1887711008683
94,94.0,99.99099232285911,,,99.31926189973363,99.98915590684958,,,99.51651488714364,99.98904947534409,,,99.46668732586744,99.9910113446161,,,99.38357654062901,99.98527515074534,,,99.51918163320269,99.99276494876817,,,99.46835624956123,99.9919625438185,,,99.52452445153658,99.98979378830418,,,99.34626861057049,99.9861164229371,,,99.45785780664312,99.99000117430766,,,99.20071831073464
95,95.0,99.9926192703141,,,99.33159542788731,99.99038520304345,,,99.52838102917741,99.99162217418291,,,99.47839664249261,99.99200007017502,,,99.39551173153336,99.98673098869006,,,99.52997094498379,99.99384977289023,,,99.48031248819936,99.99261601091196,,,99.53515960792815,99.99062320611608,,,99.35778794994071,99.9895137289425,,,99.46896420224466,99.99187626788306,,,99.21284566555074
96,96.0,99.99413090134588,,,99.34281516583327,99.9934719283732,,,99.54041006693846,99.99317961478452,,,99.48999679980119,99.993365919612,,,99.40723301647118,99.98999712080723,,,99.5404521124095,99.99556355630737,,,99.49154028739689,99.9942363513955,,,99.54568128575154,99.99335775808919,,,99.36842136870891,99.99149422656978,,,99.48047243603926,99.99264016406983,,,99.22542687840881
97,97.0,99.99558050388765,,,99.35428296210905,99.9946170288769,,,99.55208923429933,99.99421756974547,,,99.50096699646951,99.99570818035984,,,99.41824469686638,99.99251980778247,,,99.55019845609692,99.9970973754009,,,99.49949563742061,99.99565553566948,,,99.55523547156211,99.99471746543044,,,99.37890350972597,99.993407396247,,,99.49080303598994,99.9945525973497,,,99.23706445408644
98,98.0,99.99636057552314,,,99.36507607539302,99.99658732979474,,,99.56322454553896,99.99574110525052,,,99.51179962249287,99.99644748419695,,,99.42930953609813,99.99503274061861,,,99.55989768142132,99.99867248229796,,,99.51073306112542,99.99711402958519,,,99.56333557257555,99.99670609315721,,,99.38946554827372,99.99524505551165,,,99.50107379623633,99.99625846240507,,,99.24875602820191
99,99.0,99.99866802836678,,,99.37567876628253,99.99773924926501,,,99.57368691645476,99.99696407431446,,,99.52224033622379,99.998815569893,,,99.4394325450111,99.99809922225427,,,99.56939042014142,99.99917481668881,,,99.52238968479475,99.99868295465416,,,99.57144100887106,99.99795073164967,,,99.39939690959643,99.99716173823006,,,99.51120538806505,99.99764985251099,,,99.26010751080061
100,100.0,100.0,,,99.38570168932146,100.0,,,99.58447167038611,100.0,,,99.53210039548487,100.0,,,99.44959371351804,100.0,,,99.578841924089,100.0,,,99.53398573822915,100.0,,,99.57921410341193,100.0,,,99.40943345087203,100.0,,,99.5208417526032,100.0,,,99.27085248082055


==> resn150.csv <==
,percent,GDcycle31,GDtime31,TSDcycle31,TSDtime31,GDcycle32,GDtime32,TSDcycle32,TSDtime32,GDcycle33,GDtime33,TSDcycle33,TSDtime33,GDcycle34,GDtime34,TSDcycle34,TSDtime34,GDcycle35,GDtime35,TSDcycle35,TSDtime35,GDcycle36,GDtime36,TSDcycle36,TSDtime36,GDcycle37,GDtime37,TSDcycle37,TSDtime37,GDcycle38,GDtime38,TSDcycle38,TSDtime38,GDcycle39,GDtime39,TSDcycle39,TSDtime39,GDcycle40,GDtime40,TSDcycle40,TSDtime40
0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1,1.0,15.977950110754529,5.783835344229234,70.7045334190002,13.792218823265223,15.265592045338158,5.62264334748283,70.83347603430968,12.997130771895806,15.373449859151469,5.655233242653047,66.63640646029792,13.535252992739139,15.479823012597773,5.580607066369187,72.16235109879024,13.340992853328018,31.775992863865966,5.496183897418285,80.39676925368119,12.518866606784965,15.103858062059206,5.615513638908842,72.95297046802315,14.379550014127505,15.34523884918274,5.641873754975604,68.136664745938,11.935929325642759,15.227437458543344,5.628859031054248,68.45789387976096,14.742862799041426,23.19377587967852,5.559976068629017,74.75192740465971,12.795399593906524,31.3878762473465,5.640697243965354,82.70882982050858,13.119162994003158
2,2.0,51.547696535689816,10.670596222897464,86.2909191309654,24.280778708695053,49.770814310048266,15.265592045338158,87.19336091320494,23.77583922330841,41.29267377971195,15.373449859151469,84.51193384386423,23.623929806960717,48.009928153036654,15.479823012597773,87.83779603251863,21.32039261521486,60.526975256597396,10.259857033270826,92.51112182965991,20.76296575926402,49.687519658902175,10.211774555838215,87.49713062735293,25.50833167125927,42.39746862407582,10.31728353734232,86.37282318386426,18.668098425925823,41.176680257566666,10.270580360517801,85.64969543830081,27.5632506627945,54.79729296668445,15.11489844453373,89.08785734501407,21.299710251895657,60.51600045534132,10.406712318427088,92.66986189388774,22.413352110314978
3,3.0,64.26478386094854,24.909649735668047,91.82315151654653,37.56825559226728,64.52566600825101,31.198930969258555,92.66327918530966,38.69516149372217,56.17847181316248,31.268654566378046,90.6730393271417,38.22572065327093,63.868501897201966,31.93212764540266,93.10163143683884,33.951391690373654,77.11895219334744,23.807947249928375,96.00788721948706,30.44682494413416,66.86790968417735,23.230352903709726,92.65640777476646,40.558889391461335,63.95144110692168,23.78635497611975,92.34752488852759,30.373123782263217,55.68277814953323,23.40462441834755,91.5640915466562,40.737279004387936,70.12573736579465,31.037528808965547,93.82485586752253,31.51732913668174,82.91162996831018,23.526838215757152,95.67498631572089,35.4592184731987
4,4.0,74.79946077430658,43.56700746709177,94.48777520196334,49.392743850459034,79.8052172526463,49.770814310048266,95.07982983692315,50.94151639598464,65.86909651127078,46.96003559698458,93.62314170425854,50.04803097091378,78.13775855258721,48.009928153036654,95.47483351988649,46.073393193069506,87.35107575599925,41.94824368343949,97.48220642957486,40.913790976919394,78.15802825475946,41.38768383664698,95.10189823042307,52.361912791002204,71.78764065461863,42.39746862407582,95.0106986842171,42.086639559687974,74.2929681922733,41.176680257566666,94.37491535649278,50.81675619132435,80.08378395879527,49.76990837181424,95.95159855645576,43.16848424077351,87.88737647604619,41.631963577710366,97.15413756317922,47.315967199092206
5,5.0,82.74485761159559,51.547696535689816,96.00046810923743,58.68202352142531,86.59808121885385,59.56218080575901,96.39415221436667,58.77924589114444,73.95270502165536,59.01180553020908,95.34716956375246,59.07822283709439,84.38760071203174,56.46302172642643,96.77072609852459,55.27411101673837,90.46029999774454,51.72060402888042,98.24469087308042,48.80465749101228,85.23609117438717,53.377318993242476,96.43143369991162,61.501679101825104,81.8983581625816,55.43035950702818,96.44193819303956,51.9341387426489,78.91656813086988,46.98017163387987,95.971671169934,60.10188100784315,90.21706081119886,59.24539972014197,97.10812760019519,53.23530603963774,91.19676739632972,51.53793201483589,97.99912028618786,57.17549461791297
6,6.0,86.15460967610076,59.25244943218297,96.95918976142185,64.87605240509411,91.46728881385238,66.775985257804,97.20891532204826,63.96228476127569,82.62331606753489,65.86909651127078,96.44120781482903,64.94712611738646,87.4856206364445,63.868501897201966,97.56660273514838,61.04949130670166,92.57430304521452,58.22732929655802,98.6926359767089,56.34082895416071,89.90561803047487,62.38248409878619,97.23480955008836,67.04755791529894,86.294351802842,63.95144110692168,97.31562514689087,58.16246025475412,88.33544854723894,55.68277814953323,96.97268044013198,66.04973570559568,92.07417432599686,68.75349196743089,97.81948079552431,60.29505333186964,93.17075446264387,60.51600045534132,98.5097622755059,63.404545181986826
7,7.0,89.38211391972008,66.55904287578727,97.60765930334713,69.72906582246516,92.38501878054744,79.8052172526463,97.7635451247679,68.80364177424664,88.25212907960129,69.43139604429214,97.17683189723171,69.30800959978005,91.71893498036728,71.87319898836832,98.10131432967134,66.84626028413085,94.05407982848777,69.94914384209346,98.9810788682809,62.17247835127154,91.14599860139963,68.57276300139056,97.76601594141863,72.11510811058298,89.38772017332558,66.41896862357576,97.89296870487361,64.23874388080898,89.97777212840221,63.581433349531615,97.64936323708311,71.01158049665372,93.46269515238043,74.74973387864642,98.28975234832085,66.10060140136214,94.93126298621402,72.09340349930193,98.83488270118666,69.25598340525156
8,8.0,90.85059471618618,72.0100929547416,98.07051856155604,73.66680448100863,93.14719325932718,81.94179223728382,98.16067377864792,72.73694438595322,92.85035917595165,75.01932959127146,97.69487642166482,73.60298241194201,93.97056885005175,78.13775855258721,98.47987603306606,71.31419934338814,95.11418119484864,73.69406673895107,99.17873367568376,67.25631275078709,92.65666889310181,78.15802825475946,98.1490698855791,75.72258418270104,90.94376180735328,79.74615712667162,98.29514572677508,69.3714976707003,91.45886163230448,72.20916252049298,98.1252238566813,74.53407558737655,94.15427528478165,80.08378395879527,98.61684379581995,70.40376241237307,95.50867381199767,76.17478183986613,99.05534792139274,73.45397989324655
9,9.0,92.60976487785648,75.85031054554379,98.41323716642655,76.96711461327203,93.80976450833715,90.56229436554602,98.46010530947015,76.05437527740868,93.60851067963185,83.24771878322335,98.07161545640346,76.64570592397428,95.53333605355827,81.2807107068926,98.75956266102122,74.80803616500569,95.6605226611717,77.11895219334744,99.32185583066413,71.0861334218947,93.57571932448754,80.76289927354807,98.44002352249879,78.65320535036845,92.76716617718388,81.8983581625816,98.58873576004203,73.48118733249342,92.54575382904456,75.7203845320674,98.47266581143272,77.2548212966008,95.17566124950645,86.49320565868793,98.85386580300089,73.99114606056662,96.38462024304923,82.91162996831018,99.21343004485851,77.27122455637462
10,10.0,93.47392546252674,82.74485761159559,98.67409945084223,79.49763747286728,94.72171556560221,91.46728881385238,98.69137564553544,78.9339165669438,94.33673093799297,92.12170953726175,98.35742331240878,79.48547270247663,96.50406628607121,84.38760071203174,98.9733958443019,77.75466909341195,97.17513643462141,82.8412018565502,99.32368080335263,74.64309334021367,94.66206425447609,88.60725183038357,98.67170986449077,81.094790256302,93.6251561489804,84.33406577066171,98.81093775447187,76.88042583014168,93.66118531082694,78.91656813086988,98.7311077657115,79.527081913945,95.82998323312565,90.91116776462948,99.0312036031123,76.9713056935278,97.00839094541985,86.38033627818476,99.23812468517495,80.15710851213794
11,11.0,94.18138960594261,84.32626331113009,98.87860658999378,81.57642030624092,95.92813381403207,92.38501878054744,98.87460542908319,80.9656990310038,94.86873784723475,93.17561414235846,98.57997847716798,81.66862874107714,97.01272528065243,86.69853686664987,99.13947648698894,79.8878498667726,97.63822534974554,85.5886166274981,,77.64238344321127,95.81995995837558,90.09149809935279,98.8614320669565,82.51120966773142,94.23868178949326,86.294351802842,98.9830629791695,79.61848509055103,94.23207050027574,84.34265746061457,98.9298411269582,81.85566679165953,96.18197259896667,92.07417432599686,99.16785647748495,79.32080965479176,97.63413949649185,87.88737647604619,,81.96736335597382
12,12.0,95.04011429772652,86.15460967610076,99.04044100685712,83.33990344785076,96.52714347644408,93.04098304551364,99.02263711364887,83.01227664561706,95.70573756750869,93.72642757479709,98.75813538647128,83.44519662016963,97.34774660679915,87.4856206364445,99.27010890785972,81.79122891131213,97.87781490864637,88.07107978808006,,80.10948342602859,96.62404597742751,91.14599860139963,99.0198698978709,84.00164489622567,95.11386059204695,89.38772017332558,99.11917013254754,81.8364827779931,94.91433168161723,88.59607847932884,99.08394594395135,83.82479068407612,97.10473392931397,92.8953394050526,99.2620857987633,81.18916416526054,97.79538408449693,89.51130288291658,,83.7218901228121
13,13.0,95.47933599085286,88.06577186859641,99.17190140234025,85.02370668560631,96.80087820335724,93.68523500220232,99.14356693838957,84.41888645072083,96.04378060346669,94.7870019492046,98.90377936377409,85.12587953782827,97.80251264278996,91.71893498036728,99.37437127945644,83.57546280932084,98.22419080903903,89.31292450501523,,82.14332877287413,96.86648819565738,92.01817411035475,99.15352349624669,85.23070649877272,95.56018867876246,90.76803075856941,99.2290208201604,83.93341310873846,95.65690718843001,90.36608817101919,99.20656344850333,85.39163478122138,97.34364201406049,93.71721599402893,,82.81475995344195,98.11739233354317,91.3833553730932,,85.26884426413258
14,14.0,95.95022906910219,89.61837664821117,99.27976313166029,86.39452045628445,97.44452628193491,94.17045865571451,99.18947198403288,85.69730650747489,96.39416110643776,95.64240089409908,99.02458100628279,86.57699456894316,97.97115367352079,93.97056885005175,99.37543699952325,84.81453812649976,98.32731240761163,90.65613577493072,,83.92164430753006,97.18925489370052,92.78457346470007,99.25455499235863,86.56861759338106,95.89593478060998,91.85911547371641,99.31859989328875,85.55159417694941,96.51972931211283,91.27076455847252,99.30509433956114,86.5332093868078,97.67073095423156,94.57646320502462,,83.91290250093913,98.3578647524095,92.14522602696007,,86.72899560691684
15,15.0,96.37122132381054,90.85059471618618,99.35241702763521,87.63390346766433,97.63353553082568,95.60802593144432,,86.66161769835394,96.83587393697188,96.04378060346669,99.1261694661331,87.71653455368993,98.12175965321146,95.53333605355827,,85.99240228256583,98.45901849713715,91.5994625187289,,85.24540180803797,97.4486157050352,93.42997421535503,,87.7311690311604,96.9005535786263,92.91990368755371,99.33707861748324,87.01873401101675,96.7539485442358,92.2068847536656,99.38639885605953,87.71691149387586,98.07049372384002,95.17566124950645,,84.854727354185,98.43968183652781,93.32680590938732,,87.9102601080579
16,16.0,96.67830119635417,91.72850766673247,,88.71017683482822,97.73917350901957,96.0252942620538,,87.57454726208518,97.36594862840406,96.58615810344241,99.21239199754413,88.76450643707186,98.33526526583893,96.56855356551338,,87.18621432000853,98.66115196180483,92.57430304521452,,86.52323477361304,97.87397896914331,94.00507162890415,,88.40942588932876,97.16919435469808,93.78575478278516,,88.23216295481777,97.10739431048748,92.98702778066325,99.40844248954093,88.54040618122852,98.19839899406779,95.55661313792132,,85.98351433680025,98.63366239339561,94.84318369928944,,88.69012725643405
17,17.0,97.02334976857259,92.60976487785648,,89.5576609177148,97.83670034572167,96.80087820335724,,88.32716565098305,97.57605008404676,97.39077525548389,99.28660094289035,89.57118786417449,98.48162210247159,97.01272528065243,,88.09857497206268,98.75617323053392,93.36728624209431,,87.50253508748251,98.04429894668688,94.56366530008951,,89.17728676650252,97.59234046189749,94.23868178949326,,89.18642689343974,97.59307840798698,93.66118531082694,,89.4677897223339,98.33230848774153,96.13282987239555,,87.14230316474817,98.80692506540986,95.07913113151541,,89.44114887989973
18,18.0,97.2159671318959,93.47392546252674,,90.22832500618087,97.95161796926457,97.56132699053316,,89.23570728704617,97.91431034122581,97.91431034122581,99.2988415475303,90.35687353435621,98.70225775723797,97.38352311865054,,88.89539513503506,98.88229115052673,94.05407982848777,,88.28443943299568,98.28688154550066,95.74385340860908,,89.73642405463997,98.03587278441128,94.8565366193321,,89.91779744956906,97.85100353776319,94.23207050027574,,90.32071104251025,98.46918063682548,97.10473392931397,,88.18848534644444,98.99400700765703,95.43157177383881,,90.2266033821888
19,19.0,97.38694303351821,94.18138960594261,,90.93323673411724,98.21208576695206,97.73917350901957,,90.08355875131907,98.2466421477109,98.46357205049168,,91.04429587522986,98.81247702905863,97.83651860263288,,89.74822441486295,98.96470909084097,94.71045979429094,,89.05049611648978,98.43613835463366,96.62404597742751,,90.48876783322204,98.17044752766122,95.18684213080431,,90.68834327141201,98.17949027323493,94.73585936021988,,91.07605266241198,98.55243760619157,97.34364201406049,,89.13695338307971,99.08095039015315,96.3021120905458,,90.89333573667767
20,20.0,97.54356024634137,94.78516447647002,,91.44654454252608,98.49472133105468,97.83670034572167,,90.61826411444457,98.45029623192517,98.92312029073993,,91.67015344312182,98.90159010595396,98.06928767455047,,90.51692479711664,99.06352946162266,95.31638514493397,,89.85047767675131,98.62116650756069,96.86648819565738,,91.14770134376181,98.3934199936234,95.64595762190726,,91.31782757206945,98.30552718291051,95.16699586423297,,91.75144380031998,98.64835949773398,97.67073095423156,,89.95506192422397,99.20257130049981,96.38462024304923,,91.50458028693642
21,21.0,97.74647291071489,95.56418513260392,,91.94150159352907,98.54980134733697,98.13074792778556,,91.16433643936931,98.61673607586101,99.17274261193802,,92.22397911792326,99.03858890471892,98.33526526583893,,91.1834962967493,99.15400821657482,95.6605226611717,,90.45969207490138,98.72954758412004,97.08975628098038,,91.75354169186934,98.64689530855601,96.27964063778842,,91.97875117819153,98.43798724979338,95.65690718843001,,92.34965610096819,98.71592590323984,98.09298054089362,,90.67904116879208,99.30322544131454,97.00839094541985,,92.01740469452388
22,22.0,97.89265274710726,96.11543206936743,,92.35011517561699,98.62709788474969,98.50323282288149,,91.64975859405988,98.69466580147817,99.38754343064716,,92.68432617642345,99.11575760173758,98.49753267895488,,91.78964877182007,99.19851148677877,96.54917894541298,,91.04813733933983,98.86594905016696,97.76420068961757,,92.30710409989771,98.7277086937119,97.1304027735744,,92.46047246397437,98.65138123600974,96.55909527264478,,92.8557199086695,98.80224540428276,98.32095988239745,,91.3385653459454,99.38190431927619,97.58765031254823,,92.49751724773104
23,23.0,98.2070847129403,96.46595817605862,,92.79588080998982,98.70140811765684,98.65618729111357,,92.1544537914281,98.92312029073993,99.45326086923401,,93.07126740003922,99.17350558859047,98.81247702905863,,92.3102495135556,99.25525311376708,97.20718704651425,,91.6446813673963,98.94738776367502,97.89283989709374,,92.73263321397695,98.86453496476533,97.75354397291893,,92.93498872278238,98.71838910701823,96.79291543975786,,93.32697297820692,98.9494239137453,98.48060438199602,,91.91477842011315,99.42212528124593,97.73782655003201,,92.94235988415512
24,24.0,98.3953551168321,97.02334976857259,,93.21943826896609,98.81478378697659,98.91609941612337,,92.65215665956727,98.97793096370323,99.53816404465378,,93.46060893312752,99.27336049731164,98.91140221974439,,92.80437716520488,99.2918044331292,97.60876512859349,,92.23280392535278,99.04321273576254,98.25494721158285,,93.17646062248686,99.02569500381144,98.3934199936234,,93.41512568356546,98.94469067292067,97.10739431048748,,93.69002979634188,99.00357711834975,98.64835949773398,,92.43628422555243,99.4828795386979,98.08034787230486,,93.34605779891088
25,25.0,98.57689149741952,97.27960490320045,,93.56801752740289,98.91609941612337,99.00871934510094,,93.09988880387215,99.13791094128774,99.57970337543505,,93.82844496470892,99.31628079197533,99.12220949857539,,93.24945737635781,99.34393651583991,97.72597721391985,,92.75376180880332,99.08829561424707,98.42131664019496,,93.58483753828713,99.07842918004552,98.71677900949462,,93.83256825636798,99.0006633304837,97.70230175498978,,94.09405498265588,99.11350347646379,98.79477069045592,,92.89944333366267,99.53234720444796,98.34491245195649,,93.70376330610067
26,26.0,98.69855771696922,97.54356024634137,,93.89007928465637,98.95652947691448,99.19905924103253,,93.49647675109006,99.17779580413956,99.66861587857441,,94.15353404303593,99.37954705269884,99.27816161528675,,93.6522066001009,99.39679676655302,97.98210742795915,,93.2021725961023,99.17718379355932,98.66230302277188,,93.93311419545401,99.1685323526136,99.03201519919946,,94.21585010921444,99.04607244083046,98.25060697044003,,94.43772999762852,99.20512131453391,98.99733494514028,,93.32689572084657,99.5606285646391,98.56745698890154,,94.0319693373773
27,27.0,98.82129949953435,97.87112503716268,,94.19390357017467,98.99656785589444,99.40074435382846,,93.85711090289705,99.24834994121844,99.7172852808523,,94.46092776976597,99.42043337609465,99.39500622833344,,94.01666532971458,99.42886878321066,98.24155525774368,,93.61613196155221,99.2290973484526,98.89673848698612,,94.26838372391421,99.27604147848876,99.21217304438599,,94.55718091789201,99.10969314428881,98.45468722088192,,94.77004404186465,99.287410507278,99.20512131453391,,93.686287925013,99.58571700994324,98.64310930582056,,94.3262115046252
28,28.0,98.90680788324666,98.52753983306303,,94.51257027349934,99.03007173584297,99.49337342805366,,94.18920961353734,99.32302126952389,99.79298183341852,,94.72344523872192,99.47275749207917,99.50149273306478,,94.35778538099912,99.45377918931038,98.37489506663955,,94.00886724609556,99.29411187420317,99.04321273576254,,94.57521387975753,99.29368265643406,99.34595360356883,,94.87083239036838,99.24344488633967,98.78783485587634,,95.05604563823672,99.34000118177262,99.34000118177262,,94.02911959136992,99.60182792378687,98.90681382481306,,94.57723701401687
29,29.0,99.00109552725193,98.83314006420282,,94.79426037637705,99.0710193378689,99.52787459545564,,94.4840087300148,99.34312611379514,99.82554782409963,,94.9954160777144,99.50461906630144,99.56869944433309,,94.65307508823692,99.4862775569392,98.53953257137337,,94.34940653546352,99.32054929719271,99.17306190879776,,94.85638501338958,99.33685567192285,99.45176484096828,,95.15655073135088,99.29378535397532,99.01196472876866,,95.33176820748838,99.40034334162893,99.45718597571485,,94.35392579572964,99.6143662673556,99.1382069559359,,94.83358155980063
30,30.0,99.06116263963891,99.11198265686185,,95.05014030379753,99.19905924103253,99.62063951951848,,94.76534015912678,99.39950397785825,99.8487043110527,,95.25121292790617,99.54574091756719,99.62237721532023,,94.89137009180536,99.52887406859257,98.76369500147571,,94.65975614292779,99.34898297696574,99.29100059790672,,95.1268906250384,99.39925285850006,99.52491378275631,,95.42128917488313,99.33629446438317,99.20770336836475,,95.5701384116883,99.42361774499699,99.52706663588148,,94.63713149904012,99.64110041538915,99.2997456112357,,95.07688057288455
31,31.0,99.15780706763509,99.29863352494117,,95.27703977081522,99.28263632499822,99.7048503971645,,95.01748177406132,99.43436707565016,99.87783048517268,,95.47189235815932,99.57110317223326,99.68515543139618,,95.15269475991094,99.54793861496886,98.92198555062758,,94.9635233043576,99.40678032698027,99.39067912213622,,95.3689276901947,99.42117514656269,99.5958859214521,,95.65256964628671,99.40676505975846,99.2991779124058,,95.8065048050875,99.47535155157394,99.585828277373,,94.91108993598107,99.6572289028336,99.41727240816954,,95.3047517677237
32,32.0,99.18282225116015,99.43069291823035,,95.52636641681312,99.33689395895242,99.76210700393948,,95.24366845729281,99.45326086923401,99.90960703361084,,95.68117701768743,99.60156453817989,99.71771140577106,,95.39327663487515,99.57333174439412,99.04942936083953,,95.21766076595028,99.43281740408904,99.46933146772558,,95.58985016261914,99.44830219995809,99.62239936850862,,95.86464004305695,99.4396811269753,99.4342220255508,,96.01715349006398,99.52283926816496,99.62854156058039,,95.16111155903972,99.6648959421026,99.50585220711636,,95.51559172701683
33,33.0,99.26300279194918,99.50989626866303,,95.75026036776461,99.40417177818622,99.79677593170592,,95.45783181823325,99.50026142406358,99.92120728345427,,95.85172056153536,99.61627380969064,99.750383350437,,95.61781236880785,99.58456407255758,99.16224769798266,,95.46782108161707,99.47694082720199,99.5388216886289,,95.7941992610373,99.49813495742089,99.67483081151249,,96.03679341304968,99.47261737181825,99.49913302509682,,96.22206255814105,99.53465791945474,99.68180126426877,,95.3972875632496,99.67273033287837,99.55917168925629,,95.71507736183996
34,34.0,99.31587867774986,99.61028489706763,,95.95889860021781,99.44783405679841,99.82830016554801,,95.62439498371631,99.5332077064444,99.92714680142177,,96.0498529365958,99.64582073058085,99.77923136855664,,95.82568933060773,99.60049684977929,99.25525311376708,,95.69677470155523,99.50352045252767,99.59413618439036,,95.96852262452633,99.51655788482962,99.70004074242922,,96.2025968092285,99.49562779503435,99.55466776683886,,96.3889961925863,99.57142742641281,99.703673056609,,95.60359275125498,99.69559200418242,99.59905515046052,,95.8966524949003
35,35.0,99.35154093772495,99.64792349800236,,96.14429366381178,99.47271698201492,99.85213941125707,,95.80081191812903,99.54138341334537,99.9407728349912,,96.22846166952537,99.66354782277234,99.79932506870617,,96.01956593758214,99.62377127701527,99.32984275551972,,95.91520354080716,99.5388216886289,99.64314129045977,,96.1286945086982,99.5316390500754,99.74438253392474,,96.36291057913343,99.51425716555975,99.60247122988325,,96.55608311018324,99.60555769524132,99.7443578807355,,95.80376611796504,99.70181567662236,99.62871735087228,,96.07063155660789
36,36.0,99.41212805018452,99.7232026332765,,96.32407704475395,99.4988778281605,99.87288566588273,,95.9761477907492,99.55643963170849,99.94620739061635,,96.3906176063257,99.68629588324835,99.81898969767364,,96.20022294591598,99.64811569736362,99.39976093681354,,96.11574962281813,99.5590731534602,99.685370201571,,96.29717234569225,99.56052017839502,99.76782824261635,,96.5173077769056,99.53877011126879,99.64796435346607,,96.71648369518215,99.62119614580148,99.77322546467849,,95.9840439135414,99.71754745355854,99.65587984595177,,96.23813844371705
37,37.0,99.43252492442511,99.75152855031688,,96.49430927042188,99.51817915471604,99.8904014117694,,96.13600212820087,99.57091260021984,99.95736047450674,,96.55194174423185,99.69664796957647,99.83768859156868,,96.36450313055575,99.66108134170861,99.43991655176217,,96.30350544856142,99.58876273919198,99.71981714204756,,96.44820704630737,99.5958859214521,99.79673128419097,,96.66230313074932,99.5586705226956,99.69629228797174,,96.86960107675229,99.63638236568207,99.79634085200772,,96.15177162925235,99.72720914557269,99.66908231464235,,96.38826953730897
38,38.0,99.45452229338471,99.80349351151335,,96.64693910084827,99.54151342858249,99.90317659778057,,96.28621533461295,99.5920381237854,99.96772623809788,,96.70260997482654,99.71668626353333,99.85574992790171,,96.52117857984582,99.67977998269413,99.4862775569392,,96.4751189085466,99.60120863201341,99.75419872769473,,96.58802510129073,99.60953827464746,99.82365483129439,,96.800035340985,99.5828697735646,99.74313419032434,,97.01449940310948,99.65657119430678,99.82351923952204,,96.31662005743277,99.73967537058488,99.69559200418242,,96.53101084826103
39,39.0,99.48488050202519,99.82800171869779,,96.79402425762352,99.57735713422578,99.92185080475528,,96.4289813060627,99.62227288769958,99.97176859820271,,96.84038975843237,99.72393607246185,99.87447061365523,,96.65826095780069,99.69113982041445,99.53232335692526,,96.63574024616054,99.6351306160995,99.79238462774993,,96.71979666537943,99.62239936850862,99.84757027539058,,96.91501047696573,99.59987549063806,99.76575790651857,,97.14012633364855,99.68085229380314,99.83522780913707,,96.46785065988715,99.75244000826616,99.71681004561053,,96.66364109738534
40,40.0,99.53187479698221,99.85851451981796,,96.9343906495759,99.61868498654121,99.93510751491131,,96.55375910770215,99.64942824139807,99.97909143229651,,96.96781504273903,99.74650479443277,99.88810649522826,,96.79424379352287,99.71243620787851,99.57518030745692,,96.7848917947787,99.64451442291144,99.82508752842996,,96.84059540932414,99.63466429288552,99.87048757101827,,97.0226882283476,99.61623890805559,99.8017599983454,,97.26238470553098,99.69396643964077,99.85584305599716,,96.61004594061127,99.76040491600169,99.73046484912486,,96.79363810635793
41,41.0,99.54656820740351,99.87957598639244,,97.05617991587778,99.6458971010551,99.94429926729363,,96.67954779777236,99.666442436039,99.98773559480728,,97.08416920729883,99.75342044329159,99.90068607693873,,96.91816076020315,99.72362876651613,99.60049684977929,,96.92207377558833,99.6740156761373,99.8480329333187,,96.95444377302769,99.64999067547913,99.88827502217487,,97.09797094786474,99.63482282018904,99.83059171516916,,97.37713120105187,99.703673056609,99.87478866943346,,96.7456139569895,99.76916346206826,99.75307134939791,,96.91673778318538
42,42.0,99.58859620544285,99.90462920329634,,97.1711909460188,99.67558336978868,99.95391748751773,,96.7922975795255,99.67681924954888,99.99570068414106,,97.19328575669327,99.76215432494442,99.91101403613531,,97.02329735000562,99.72945844389744,99.63309375563713,,97.052786885773,99.68412904831577,99.86559703901436,,97.06116591190901,99.67846927351333,99.90590678867383,,97.17336746829821,99.6522647530977,99.8513469426051,,97.48567186040667,99.71250830459867,99.88650338132653,,96.87198577508741,99.77580575038597,99.76916346206826,,97.03198209879231
43,43.0,99.62132760614571,99.92352797186078,,97.27204399292437,99.69875259415268,99.9612608149619,,96.89389192201001,99.68522310429852,100.0,,97.29786487130593,99.77841355819801,99.91721729690899,,97.13804721617862,99.74515933154524,99.6747514559366,,97.16997971351364,99.69549672970751,99.88263995572379,,97.1634224835151,99.68916614951134,99.92311051535356,,97.2508803246181,99.66947160754474,99.86605379458625,,97.58427574619716,99.73164050692046,99.89948926669352,,96.99154906829044,99.77996805755784,99.77996805755784,,97.13944714340337
44,44.0,99.62618455883205,99.93593851456782,,97.36263987552401,99.72328889284789,99.96920852055578,,96.97901479522731,99.69731448814632,,,97.38292401045094,99.785174636828,99.92794423952397,,97.24599796182329,99.75363323126022,99.69113982041445,,97.2745324224289,99.71522849976621,99.89867524792439,,97.25917536686593,99.69798210742765,99.93599618638042,,97.31562514689087,99.70182781602955,99.88116082790913,,97.67931861888563,99.75008577960409,99.91146029615905,,97.10338744545626,99.79341120016957,99.79574062039619,,97.24370819717292
45,45.0,99.63909641261164,99.95748168166146,,97.4453861643285,99.73106659095575,99.97468155836047,,97.0786491767856,99.73543674183965,,,97.47383649763945,99.79830476126851,99.93684093304083,,97.34461281482089,99.76509210566873,99.71745679655967,,97.36632945552584,99.72752944163412,99.91018564655735,,97.345358412693,99.71499394840674,99.94927131179674,,97.401728834564,99.71903971665566,99.89819476107435,,97.74037216287425,99.76769639159893,99.91733909232171,,97.20967283594048,99.80106669951887,99.80566804781341,,97.33804469823453
46,46.0,99.65091008971953,99.9702390429421,,97.53488951666654,99.76210700393948,99.98113173555224,,97.17476259129678,99.74537009527432,,,97.55947855729647,99.80675325433232,99.94208170173742,,97.43252912770023,99.77124950966828,99.73385025413859,,97.46550268120293,99.74426413046568,99.92229219447285,,97.42967461356625,99.73612202065935,99.95906531832158,,97.48487877709051,99.74313419032434,99.91781472748217,,97.8070975757936,99.77322546467849,99.93026281513335,,97.31178694636506,99.80500827542964,99.82125806028628,,97.43450434720376
47,47.0,99.68434661964159,99.97899121425988,,97.6239239494457,99.77700250235976,99.98664303545243,,97.26834393188996,99.77562084572595,,,97.63923031340921,99.81808704773988,99.94976617707346,,97.51703113271572,99.78407949154604,99.7543189056527,,97.5581841098004,99.75522198556476,99.93356333330468,,97.5054612374366,99.74438253392474,99.968926867023,,97.55888905855382,99.74878553925238,99.92986350657083,,97.86798464139487,99.7777801790234,99.93916712461495,,97.40735507177185,99.81020744209097,99.8298498241685,,97.52287359159047
48,48.0,99.69479015147657,99.98599850006131,,97.70560714663871,99.79205227675877,99.99184121130125,,97.35586128215662,99.78122077703955,,,97.71548207091165,99.8257346149974,99.95735072064245,,97.60207843533799,99.79090565123569,99.77124950966828,,97.64855037436348,99.7691496403684,99.9436076618209,,97.55966605124136,99.75223081160156,99.97395859427888,,97.64003127592368,99.76433952288777,99.93774999816762,,97.92828601807605,99.7925827867948,99.9476007754515,,97.49621648028928,99.82125806028628,99.84237266763196,,97.60886577685125
49,49.0,99.7232026332765,99.99406811186216,,97.78595920346807,99.79677593170592,99.99650680526635,,97.43667362194725,99.7960474875835,,,97.78893293957732,99.8358165745683,99.96147890645145,,97.68674258087275,99.80002090730824,99.78761500060638,,97.7267200425438,99.78724818420217,99.95235251866477,,97.63287853240938,99.75974238011915,99.98185233686063,,97.71188390191277,99.78356840885328,99.94667578272417,,97.98808576103764,99.80576353402039,99.95175244443834,,97.58081463849153,99.82827037123549,99.8525762187317,,97.69280358613605
50,50.0,99.73677429648156,99.99907374914008,,97.86407310702059,99.81207530601633,100.0,,97.51354828356673,99.8068652983904,,,97.85947059983934,99.84016905170026,99.96779117870136,,97.76519017949349,99.80793363739917,99.8061780051445,,97.80387812994192,99.79238462774993,99.96072838567072,,97.6887163745443,99.7704091727194,99.98680805165674,,97.78454453365836,99.7926739473164,99.95752075645956,,98.0429597561558,99.81112042461542,99.96066495286783,,97.66283906412289,99.8315412571419,99.85806111825084,,97.77040561085248
51,51.0,99.74524661688332,100.0,,97.94047580775393,99.8251981830086,,,97.58782317917115,99.81388905082753,,,97.92201912657015,99.84498026410328,99.971470635442,,97.84050567292003,99.81390042381771,99.81390042381771,,97.8759270799495,99.80874432466813,99.96768867487133,,97.75043887803211,99.78691728732703,99.98954590772875,,97.8573775480678,99.8017599983454,99.96528334101322,,98.09924850616389,99.82419977106011,99.96723211852948,,97.73857486863162,99.83525636609028,99.86933903851599,,97.84748309068543
52,52.0,99.75152855031688,,,98.0106970862764,99.83079583377847,,,97.65844103063309,99.8352186767241,,,97.98186810368253,99.85523985439806,99.97659299169477,,97.91054993288256,99.82315591818602,99.82674581783489,,97.94508506588335,99.81545352734027,99.97443974626111,,97.80680716343274,99.7936532712682,99.9937849559505,,97.92334627670346,99.81910731252464,99.97124129307865,,98.15950724576726,99.82816706641799,99.97066971901488,,97.8110069210236,99.84319085893934,99.87712106278924,,97.91813165872924
53,53.0,99.76194657755465,,,98.07685176082478,99.84316421316475,,,97.7258926431744,99.83925991501643,,,98.03808371975623,99.86119570414552,99.98207836979421,,97.98051200062217,99.82674581783489,99.83849572011624,,98.00993792766499,99.82599003526678,99.98039699113787,,97.86425429772105,99.80054045323993,99.9975101806558,,97.98717540264616,99.82852541551748,99.97875426114696,,98.21661935940249,99.83467134446532,99.97761526107996,,97.8793666551016,99.84907021459979,99.88565431928812,,97.98655074107978
54,54.0,99.77560583059989,,,98.13757530712608,99.85213941125707,,,97.78869883792044,99.8430017070828,,,98.09516969477528,99.86704973449632,99.98712602332076,,98.04330023312517,99.83621724786987,99.85009297265039,,98.07156648391452,99.83347267022685,99.98568819529716,,97.91823828813098,99.81008696707018,100.0,,98.04924771954352,99.84188415141388,99.98334576235239,,98.27107732352938,99.84505553474715,99.98256384652414,,97.9476191898841,99.85514284404222,99.89483804126763,,98.05047724778156
55,55.0,99.79893115599093,,,98.1931525276423,99.86136355263446,,,97.84774658474711,99.84803422647562,,,98.14954005515644,99.87487009771469,99.99147415431192,,98.10551830588176,99.8414297495313,99.86153038143144,,98.13229017216891,99.84663156912555,99.98903152731363,,97.9669341606479,99.82365483129439,,,98.10614950845843,99.84699803707109,99.98843228485579,,98.32172265969311,99.8526343638648,99.98539578347615,,98.00902102928426,99.85806111825084,99.90375141205686,,98.1112942843312
56,56.0,99.81455117268688,,,98.24848145056285,99.86429243806842,,,97.90703057876293,99.85235440777683,,,98.20366202139314,99.87825746816806,99.99690682815572,,98.1622287279354,99.84857842384943,99.87180412217617,,98.18752756611643,99.85611866344108,99.99527197332986,,98.01757192266794,99.82955795237272,,,98.16510321810998,99.85212192870766,99.99376078833407,,98.35688884532826,99.8619654155203,99.99199335358078,,98.06966812526473,99.86498196849809,99.91120213715409,,98.16994681961083
57,57.0,99.8226547611006,,,98.29945400405386,99.87351385474592,,,97.96460096434996,99.85763515690802,,,98.25422443068092,99.88200983793423,100.0,,98.21941009667384,99.8524799023874,99.87827311002546,,98.24240766924501,99.8636315725644,99.99964151058528,,98.06504058948131,99.8361435147341,,,98.22135561379527,99.86051810531842,99.99711869755383,,98.4069050213467,99.8661874081036,99.9957739176915,,98.12523786763943,99.8698016005289,99.91941091591376,,98.22524020287533
58,58.0,99.82800171869779,,,98.34942431880165,99.88053049559194,,,98.02282452469673,99.87400750707016,,,98.30373698766324,99.8900383190618,,,98.272873812704,99.86072243374305,99.88811752875729,,98.2935996215331,99.86728991186541,100.0,,98.11132127738584,99.84757027539058,,,98.27722924723061,99.86605379458625,100.0,,98.45059248800901,99.87478866943346,99.99971778839544,,98.1810306313937,99.87477127082978,99.92592164743697,,98.27635852239487
59,59.0,99.831703978954,,,98.39907928985504,99.88440718213084,,,98.07674222962059,99.87840345621873,,,98.35037854461602,99.89387984882522,,,98.32308134544438,99.8651864709906,99.89764122068965,,98.34225683526645,99.87156442757289,,,98.1574845382884,99.85583537225905,,,98.32064712314711,99.87620884841489,,,98.49832226770093,99.8786054971607,100.0,,98.23246525351085,99.87859502242327,99.9333500431797,,98.3262250905642
60,60.0,99.83769104349602,,,98.44643898505304,99.8916328940952,,,98.127544548335,99.88641848226415,,,98.39433434378707,99.90068607693873,,,98.37285831638023,99.87180412217617,99.90648667111927,,98.38958496970773,99.87996987953603,,,98.20487340530856,99.8660924965803,,,98.37022639220514,99.88057422129003,,,98.54318271262729,99.8852090689306,,,98.28344907939469,99.8810060737621,99.93992521654695,,98.37376173003769
61,61.0,99.85453717528225,,,98.49361989278653,99.89794295780486,,,98.17732113139922,99.89946492859366,,,98.43825634655552,99.90502741094129,,,98.41945724290682,99.8752222660271,99.91479451882775,,98.43531730747492,99.8854813423867,,,98.24863853481534,99.87110424429827,,,98.41761616971972,99.88539045736493,,,98.58777731057323,99.88876654100575,,,98.32970995619917,99.88862892849801,99.94607365555547,,98.41934910371357
62,62.0,99.8597525932712,,,98.53852111461642,99.9016166498444,,,98.22547741599125,99.90603937022796,,,98.47971630714186,99.91101403613531,,,98.46446083084693,99.88246189670107,99.9224999184141,,98.47947998127549,99.89290353386248,,,98.29167115605894,99.87674984862421,,,98.46338587837093,99.89388414201721,,,98.626948687106,99.89199920955771,,,98.37596549081175,99.89436265868017,99.95139833907034,,98.46318287647524
63,63.0,99.87112415600589,,,98.57768038287433,99.90404415937955,,,98.27057338204354,99.90960703361084,,,98.51769979258442,99.91336018484247,,,98.50790421067558,99.8869949570001,99.92756926671646,,98.52168072911857,99.8961120844456,,,98.3343165381494,99.88580026299513,,,98.5054472863119,99.89819476107435,,,98.66829510466339,99.89992645321371,,,98.41823010379316,99.89656250996747,99.95551471063872,,98.50232208545185
64,64.0,99.87452052367524,,,98.6170909203689,99.90743569803658,,,98.31427462174264,99.91555628724865,,,98.5555982660914,99.91579623366445,,,98.54932148702004,99.8893953770077,99.93481368226286,,98.56213108514385,99.9050954667598,,,98.37597137728615,99.88883445521591,,,98.54756324047675,99.90654604430802,,,98.70378460892228,99.9020162648847,,,98.46116012737103,99.90350754789124,99.96074991392958,,98.54024716173856
65,65.0,99.88013741656317,,,98.65662769874997,99.91642016148205,,,98.35743416305156,99.91995542914238,,,98.58833954466724,99.91962640523961,,,98.58931126620834,99.8960226108437,99.9418541445333,,98.59978793116454,99.90768762331311,,,98.41455403586589,99.8998904091101,,,98.58491520639633,99.91117747971542,,,98.73714727647818,99.9087461771757,,,98.5006160503386,99.90901681127848,99.9656444881804,,98.574943162682
66,66.0,99.88747830381716,,,98.69371456187933,99.92185080475528,,,98.39725597907888,99.92120728345427,,,98.62177583332098,99.9249140789808,,,98.62794924206132,99.89902458691282,99.94672785976492,,98.6373925620336,99.91018564655735,,,98.45313333116634,99.90254360438583,,,98.62284416453481,99.91781472748217,,,98.76942301679141,99.91252194914549,,,98.53922010077261,99.91120213715409,99.96953229568548,,98.6104634706304
67,67.0,99.89619841816692,,,98.72809106964094,99.92605451531996,,,98.43613626749472,99.9249709138938,,,98.65398974369344,99.92794423952397,,,98.66453239335881,99.9045378730917,99.95181965169468,,98.67208937546087,99.91299678476497,,,98.48785949455127,99.9064151363748,,,98.6584879222277,99.92101227600229,,,98.80192797192068,99.91537464352437,,,98.57120612178012,99.91646003172572,99.97359643349333,,98.64402438014773
68,68.0,99.9038006344025,,,98.75376637602677,99.92818532356529,,,98.47363992149415,99.92682901655392,,,98.6863107775572,99.93009684602168,,,98.69961051011632,99.91061783548314,99.95797684308451,,98.70556070647287,99.92089331956373,,,98.52445737495692,99.91585772736569,,,98.69363764489918,99.92462256516473,,,98.83198796299993,99.91801794489407,,,98.60442783029299,99.91963242576593,99.97753731747594,,98.67495798379282
69,69.0,99.90744816859983,,,98.78792812402385,99.93207507891051,,,98.510241180525,99.92947323173095,,,98.71787411891874,99.93253279712589,,,98.73354501481259,99.91444516563377,99.96475293810917,,98.73793056938518,99.92340072891608,,,98.55862812259684,99.92222588696829,,,98.72699190793443,99.93142614258768,,,98.86135036803576,99.92387162678642,,,98.63650006351003,99.92411641371433,99.9802444494433,,98.70611542949447
70,70.0,99.91179965524616,,,98.81743482919562,99.93860665519301,,,98.54567354218426,99.93431651611861,,,98.74767482406298,99.93721644691225,,,98.76525923752163,99.91802157389282,99.96842518866494,,98.76982984351518,99.92659675264825,,,98.59285615821463,99.92437398705674,,,98.75883351080303,99.93364904803659,,,98.88934158631642,99.93026281513335,,,98.66968905747562,99.92893647650202,99.98278016745051,,98.73098159619272
71,71.0,99.91746300792491,,,98.84771488736911,99.94020743707989,,,98.58027918174987,99.9407728349912,,,98.77672748247029,99.93990267074842,,,98.79525642648832,99.9224999184141,99.97357129606776,,98.79763655813734,99.93179083030289,,,98.62572809294704,99.92790938287929,,,98.7880595709022,99.93549763851519,,,98.91673350736791,99.93187777694939,,,98.6999577667861,99.93183397970425,99.98699220318335,,98.7529934324548
72,72.0,99.92352797186078,,,98.8767683222566,99.9439663583255,,,98.61203562640769,99.94176458381872,,,98.80539412550762,99.94181212374617,,,98.82566353102467,99.9245638603456,99.97827244572142,,98.82595739894164,99.9354295332254,,,98.65738279862263,99.93517984975382,,,98.81749411013925,99.9385139172422,,,98.94253053415369,99.93707352739399,,,98.73044127712032,99.93641293997263,99.99044671277768,,98.7757224975799
73,73.0,99.92571401362169,,,98.90531328180583,99.94565345096956,,,98.63571165117494,99.94355980250552,,,98.83109358086983,99.9442544449476,,,98.85341439193762,99.92756926671646,99.98216875567644,,98.85349224053566,99.94037752416205,,,98.68655340098664,99.9403699527394,,,98.84415938793619,99.9433402470284,,,98.96744280756484,99.93968377473573,,,98.75973300728651,99.93923672313466,99.99282772366229,,98.79530548450388
74,74.0,99.92783202541885,,,98.93387582371669,99.94873267982906,,,98.66581591380562,99.94620739061635,,,98.85740515913439,99.94917582522945,,,98.88097079906157,99.93213333501251,99.98590082585336,,98.88023017131626,99.94271321645994,,,98.7144688834439,99.94242771385889,,,98.87087296037113,99.94495863450209,,,98.99193305016772,99.94255081466726,,,98.78757044766336,99.9414416651884,99.99600347526781,,98.82066232768781
75,75.0,99.9313410557038,,,98.95366062913122,99.95391748751773,,,98.69512031863697,99.95013783988334,,,98.8817118941372,99.95071829640487,,,98.90838244939569,99.93553288485583,99.99019613696363,,98.90542048761937,99.94472534665451,,,98.74298923850205,99.94501491081554,,,98.89677006067045,99.94731313060079,,,99.01458814319653,99.9476007754515,,,98.81388324780531,99.94565561097694,99.99939891960653,,98.84096026786298
76,76.0,99.93593851456782,,,98.97477068894024,99.95489483557849,,,98.72402821631995,99.95377589556915,,,98.90355316097285,99.95221708379383,,,98.93414182078567,99.94047395788687,99.99328577888498,,98.92974625536736,99.94788634381608,,,98.76679459004042,99.95097390186763,,,98.92218413239259,99.95303637602369,,,99.03737011201554,99.9492221166738,,,98.83991631946213,99.94820661929673,100.0,,98.85994089042653
77,77.0,99.94379725100484,,,98.99388793024127,99.95826455816898,,,98.75077272406884,99.95612200317429,,,98.92711969342875,99.9543891809634,,,98.95946211435785,99.9435908052317,99.99706589431588,,98.952874877907,99.9518964542835,,,98.79192513063494,99.95547442174835,,,98.94618800540457,99.95677677418566,,,99.06100082640653,99.95056688153721,,,98.86535070522417,99.95139833907034,,,98.88205527152361
78,78.0,99.94924899532373,,,99.01346502104231,99.96078951443612,,,98.77608030453267,99.95788163858438,,,98.94942019316456,99.95876966935367,,,98.98389580597899,99.94522526534398,100.0,,98.9764412968801,99.95377538841294,,,98.81768215442777,99.95693237636286,,,98.96967468495781,99.95827453748718,,,99.083159191537,99.95481659165792,,,98.88964340762195,99.95432621222605,,,98.90139334590458
79,79.0,99.95294226863979,,,99.03134823393935,99.9634760939265,,,98.80023168878922,99.9600309417701,,,98.97033068298204,99.96014324477369,,,99.00761051035978,99.94978716050555,,,98.99880686698116,99.9590488473808,,,98.84379232938167,99.95906531832158,,,98.99218772447598,99.96016236546913,,,99.10481313299023,99.95903910290338,,,98.91348608222162,99.95584859977184,,,98.92297082851087
80,80.0,99.95771841944125,,,99.04891059089779,99.96487505657777,,,98.82297913829726,99.96323647593904,,,98.9910640906875,99.96169222752825,,,99.03074550109405,99.95181965169468,,,99.01979564576192,99.96072838567072,,,98.86374675316753,99.96428581817439,,,99.01491796132937,99.96479319223666,,,99.12483503431581,99.96106982793077,,,98.93552630066253,99.9578722332715,,,98.94189478805355
81,81.0,99.960989448233,,,99.06950060425764,99.96718937425216,,,98.8454061081882,99.96621368906213,,,99.01088996133262,99.96605629536822,,,99.052405303015,99.95426483566978,,,99.03936121045464,99.96287373499351,,,98.88510186678036,99.96771683599881,,,99.03617906470406,99.96794774640617,,,99.14274593076915,99.96310454734193,,,98.95802167898196,99.96222703707852,,,98.96190510103338
82,82.0,99.9663670033104,,,99.08633992752796,99.96962271416731,,,98.86833468723572,99.96814011612946,,,99.03078040458867,99.9673227924773,,,99.07474640584401,99.95797684308451,,,99.05904859558167,99.96717339772627,,,98.90834036415166,99.968926867023,,,99.05722490045696,99.9694862360302,,,99.16180223850782,99.96589013135639,,,98.97913080055694,99.96359699955914,,,98.9817827890383
83,83.0,99.96779248728909,,,99.10408936311616,99.97173440468397,,,98.88992702091913,99.96934123248073,,,99.04898963339271,99.9685484357224,,,99.09580961524078,99.96074073769094,,,99.0767249907856,99.96834550539178,,,98.93118221003611,99.97142127430915,,,99.07718146366616,99.97103619143137,,,99.17872875369227,99.96849721959391,,,98.99999846003738,99.96636526330835,,,99.00075023570987
84,84.0,99.97072294089438,,,99.11971672767643,99.97297627631748,,,98.91057124263956,99.97032824388313,,,99.06645695588003,99.96993171164074,,,99.11621959925775,99.96475293810917,,,99.0951581061695,99.96982377485976,,,98.95362637627936,99.97351135557487,,,99.09645740125981,99.97407574463534,,,99.19481055656085,99.96954669440754,,,99.01919072404743,99.96888419159093,,,99.01980066746913
85,85.0,99.9740143060664,,,99.1373683424993,99.9750267314104,,,98.93026727409153,99.97176859820271,,,99.08219910757074,99.9738323450887,,,99.13651716685462,99.96613848203233,,,99.1122149687809,99.97170696246266,,,98.97496865504746,99.9765175538181,,,99.11555904179536,99.97503495559114,,,99.21076356984588,99.97286142037504,,,99.03773188091259,99.97047178815929,,,99.03538866594052
86,86.0,99.97592858594699,,,99.15404131231412,99.97850712096013,,,98.95022555421816,99.97634361318407,,,99.09940833941441,99.97514605962542,,,99.15665862270701,99.96842518866494,,,99.12866324425886,99.9750339850521,,,98.9965317542368,99.97785241818113,,,99.13395841354703,99.97643757055388,,,99.22670037811983,99.97423583075488,,,99.05583650013733,99.97343864846229,,,99.05028223447634
87,87.0,99.97883678435046,,,99.16889127078933,99.97919734671872,,,98.97065920154313,99.97794749020443,,,99.11666106851985,99.97636197777574,,,99.17532950469993,99.97135758094026,,,99.14484391234532,99.97715659205161,,,99.01747112016592,99.9793533593117,,,99.15110640767654,99.97969184719055,,,99.24110132820458,99.97774552795761,,,99.07462572663046,99.97543790606038,,,99.06820055182891
88,88.0,99.97986598391178,,,99.18592392050184,99.98143020602392,,,98.99055090919968,99.97894055918526,,,99.13322877956699,99.97729969245225,,,99.19407980902365,99.97372244570056,,,99.16029030537608,99.9801596807017,,,99.03663561924466,99.98199715122259,,,99.16815205210658,99.98219927149898,,,99.25561043880832,99.9793360939592,,,99.09154376403009,99.97787551431931,,,99.08290464488339
89,89.0,99.98083158936998,,,99.20313141549111,99.98219885025183,,,99.0095154245119,99.97991610093273,,,99.14937561672825,99.9807947806475,,,99.21186421101704,99.97574595891568,,,99.17615161366903,99.98111775736088,,,99.05654391332331,99.98322994604379,,,99.18446062318354,99.98334576235239,,,99.27085085876422,99.98151602015241,,,99.10886292561743,99.98004763172335,,,99.0996914485046
90,90.0,99.98392014997769,,,99.21753053691236,99.98552117885458,,,99.02805583692704,99.98112149801092,,,99.16518093630103,99.98191499503791,,,99.22897770648234,99.97890708499239,,,99.19077143954435,99.98466283642018,,,99.07640558325068,99.98459400698361,,,99.20086018465855,99.9845204186494,,,99.28540172001617,99.98302286874872,,,99.12516413199712,99.98172147901867,,,99.11593922104271
91,91.0,99.98599850006131,,,99.23130262982103,99.98650684969449,,,99.04574240801097,99.98496439809668,,,99.18052411936685,99.98335458917218,,,99.2459830634234,99.98113240137923,,,99.20574562268264,99.98585312488235,,,99.0960725182369,99.98701542363568,,,99.21645227257083,99.98724018383386,,,99.2996366517231,99.98425383201035,,,99.13981757055514,99.98278016745051,,,99.12886648882305
92,92.0,99.9885893629228,,,99.2449951973444,99.98814406617034,,,99.06261062546204,99.98696383728674,,,99.19472497712559,99.98610595795444,,,99.26242520114486,99.98435672781073,,,99.21994600709039,99.98695031009083,,,99.11535530269394,99.98849718039622,,,99.23144001621571,99.98843228485579,,,99.31394288964024,99.98697847613919,,,99.15400232752935,99.98612574900598,,,99.14208349918816
93,93.0,99.99054495499188,,,99.25722685728175,99.98988009133083,,,99.07965670995858,99.9880071381932,,,99.20898113626968,99.98743488475449,,,99.277714661695,99.98546811931848,,,99.23368681201657,99.98869614171134,,,99.13401929434896,99.98907893717457,,,99.24588035763263,99.99034085452205,,,99.32690017967988,99.98805717927965,,,99.16885976116347,99.9882580908127,,,99.15695111100446
94,94.0,99.99164206493855,,,99.27121928328172,99.99139761992592,,,99.09683224064277,99.9913470771815,,,99.2226245277307,99.98962106096378,,,99.29282699031135,99.98730101324674,,,99.24748148736595,99.99104783475623,,,99.1522239957836,99.99055990359592,,,99.26020890217106,99.99128896422629,,,99.3399001707293,99.99046695309248,,,99.18264577608856,99.99015169929339,,,99.16834517994381
95,95.0,99.99406811186216,,,99.2862963417513,99.99229606416029,,,99.11270998078058,99.99308435970768,,,99.2353233943634,99.9911760410765,,,99.3075711167422,99.9896478536133,,,99.26096339883333,99.99192711881406,,,99.17069705903523,99.99281048139956,,,99.27378573150719,99.99226255113746,,,99.35182094025205,99.99246567141334,,,99.19654992465719,99.99134346802232,,,99.1813696091118
96,96.0,99.99492634333869,,,99.30086076086654,99.99378582234431,,,99.12859509029349,99.99399560769298,,,99.24769312038616,99.99328045409365,,,99.3220622598521,99.99153742885305,,,99.27398009901536,99.99320069191107,,,99.18852607878225,99.99365176802344,,,99.2872083278192,99.99463461197072,,,99.36379762408453,99.99380293121851,,,99.20998102343627,99.99239767431763,,,99.19405548914152
97,97.0,99.99640416359513,,,99.31550543861825,99.99634143793922,,,99.14421300553556,99.99570068414106,,,99.2604278710354,99.99420165678623,,,99.33592540430934,99.99315196551197,,,99.28708537703446,99.99544734629892,,,99.2058521235235,99.99472557522027,,,99.30021854546699,99.99552014491032,,,99.37529885564058,99.9957739176915,,,99.223805500856,99.99460453265074,,,99.20642206879758
98,98.0,99.99751363032068,,,99.32911591109657,99.99684717046216,,,99.15993902552852,99.99655807801048,,,99.27343410029434,99.9968007383265,,,99.34949552429937,99.99555451810419,,,99.29939634022294,99.99688115095381,,,99.22215514180422,99.99683778431914,,,99.31279137075212,99.99711869755383,,,99.38679781690354,99.99748640602465,,,99.23693174311973,99.99649547335092,,,99.21884577882227
99,99.0,99.99880789710525,,,99.34073415914617,99.99856452476772,,,99.17506009806735,99.99822001779573,,,99.28616659210564,99.99755717887804,,,99.36253410279747,99.99706589431588,,,99.31167834532371,99.99886443653017,,,99.23873541813312,99.9975101806558,,,99.32513254583189,99.99791545976329,,,99.39766074881132,99.99902225236264,,,99.24972311840563,99.99821543427436,,,99.23026550674578
100,100.0,100.0,,,99.35241702763521,100.0,,,99.18947198403288,100.0,,,99.2988415475303,100.0,,,99.37543699952325,100.0,,,99.32368080335263,100.0,,,99.25455499235863,100.0,,,99.33707861748324,100.0,,,99.40844248954093,100.0,,,99.2620857987633,100.0,,,99.23812468517495


==> resn200.csv <==
,percent,GDcycle41,GDtime41,TSDcycle41,TSDtime41,GDcycle42,GDtime42,TSDcycle42,TSDtime42,GDcycle43,GDtime43,TSDcycle43,TSDtime43,GDcycle44,GDtime44,TSDcycle44,TSDtime44,GDcycle45,GDtime45,TSDcycle45,TSDtime45,GDcycle46,GDtime46,TSDcycle46,TSDtime46,GDcycle47,GDtime47,TSDcycle47,TSDtime47,GDcycle48,GDtime48,TSDcycle48,TSDtime48,GDcycle49,GDtime49,TSDcycle49,TSDtime49,GDcycle50,GDtime50,TSDcycle50,TSDtime50
0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1,1.0,15.390918964318587,5.569777275523326,72.58583319505146,12.067327938133692,31.378359391242732,5.488492754162678,78.55566050173019,13.745046795974533,15.523588034060776,5.767560880867112,74.12393525713182,12.816542710147427,21.126419099856502,5.506178376923049,74.52368680308822,11.147904056418717,15.220919684661888,5.462275653665529,73.33172254242776,12.362569001342823,15.40094757219293,5.661171431655143,69.73192317671287,11.791331848094487,15.442893544479217,5.70901154725193,72.13550449626706,11.259265488501311,31.712680986000624,5.660045892751532,82.07442863720445,12.81957460800244,23.831125295935312,5.660354428086814,75.09286353807865,12.18634047919961,23.156458962823713,5.517811461571417,79.96415811905449,13.722837668474572
2,2.0,48.51254876350172,15.390918964318587,88.09556969360479,18.68447365768338,61.58612988763269,23.35868283727221,91.24722752275063,24.301761255487506,52.60290916208034,15.523588034060776,88.51800302163588,21.69089622207598,55.43662678610248,10.263403449365219,89.14297420493926,17.033095442388582,49.58459078371665,23.624413022401754,88.39078372952739,20.352116066945456,53.39032064318515,15.40094757219293,86.13873197162806,17.584569224939386,49.34765101993581,15.442893544479217,87.85879825501188,18.100096654721263,67.06267633989042,23.83225405348234,92.58654592327312,20.94260374909143,54.03807883327955,15.563036540308687,89.52718629675545,17.710573541259752,55.39177465647089,15.038132131843865,91.43137389576584,23.28028695358
3,3.0,70.01509466952778,30.956698314267932,93.30460976744165,28.833925214509698,77.95095465467472,41.5637473000712,95.12390459041679,38.60279320480254,72.49769048524014,31.661973216766455,93.34964347804859,33.82319977603632,67.87348453310298,29.320904003232695,93.85903176786556,27.000176903777344,68.8169909786487,41.653649283040615,93.33052681312525,31.71798525073763,64.9160236880754,41.930459603698914,92.0231255327567,28.835666746444105,66.23665273980167,41.307229513810775,92.9243238543336,28.369083269832814,83.54757016115633,41.76545006089002,95.7587306500392,32.913317653754106,69.01987678809134,31.58635495619603,93.91611271693192,25.925669056753094,74.78044344224112,41.24244491338917,95.04391623145472,37.23055214480272
4,4.0,77.4177434084502,48.51254876350172,95.70282317868873,38.81472688416555,87.64692943664107,58.85507409154967,96.77842146367806,49.566542592064074,81.18528339570639,52.60290916208034,95.60723664905643,45.85311188803265,79.92539024310175,51.19823549819521,95.95611965867649,36.25003322319023,80.70485651778914,52.3745072147688,95.59282928126221,42.21727573177811,80.58631876115022,57.70978823717707,94.72109261124339,40.454610444705416,73.0199296320133,52.92143095929306,95.22504065991852,38.68019729972031,88.03591587278284,52.36919335466151,97.18631242964697,42.58334818536062,81.50766852524697,49.3231077043602,95.93139090119749,35.78729527263981,87.11256745261116,52.06718890354636,96.7099440073812,47.01032595903453
5,5.0,87.68046965884379,58.316975106352544,97.01446620020826,48.16639299384467,90.64879725206126,66.02154200286054,97.65716129659289,57.50650400263976,88.34654769335859,64.98301394710114,96.82508953395941,55.43619367502613,87.84856463274153,59.18713544221338,97.07209560755679,44.9305292291549,88.1089729659964,67.30905557870163,96.83805406564443,51.2528146552438,85.63768233449089,67.17493085228267,96.19199419675647,50.05871521397939,83.94832519947289,61.72287717549582,96.50391068124374,48.63753503782231,91.40757112834207,67.06267633989042,97.97012356849515,51.68224817216802,85.3908257294536,57.21311158145074,97.05525100592216,43.82771782367666,90.1103185693185,60.829441570220474,97.63521235880268,54.95513007356767
6,6.0,89.45795682441874,72.32124807339785,97.80413249220288,55.66423702901372,92.63155721165136,77.95095465467472,98.18844574228324,62.72603975944152,90.99164068823042,78.15015038812095,97.56113083947332,62.54334667002297,90.42329344078294,67.87348453310298,97.74800492105062,51.82748310569343,90.52616402087261,77.19849438660272,97.61826056992952,58.54826787891224,88.8052746758974,73.53450429274632,97.08929379349046,57.16146024578291,87.25871292456864,68.3550865476181,97.31424091883835,56.54713212383973,94.72150470742818,75.1705605582959,98.45613969254849,58.9776248411342,88.88655726322881,64.99665025476044,97.75755249648763,52.49940579196952,92.15217888899302,73.65221986435826,98.20799939604929,61.87707428096362
7,7.0,91.57810360365714,77.4177434084502,98.31753438659699,61.74734702578707,94.01722673030241,83.91708869712384,98.54073472829823,67.3887837992518,92.13216068858007,81.18528339570639,98.04837887348508,68.01737859239792,91.89769469690458,79.21144397955598,98.199550685521,58.18060764861839,91.93617354052245,77.19849438660272,98.14285443175146,64.26459958999823,94.35000032209982,84.07694756819086,97.68207541406447,62.32618366285501,89.82171669785818,80.11559588663837,97.8669269879962,62.72281912286577,95.34406343088526,78.24910407187967,98.77876877507583,64.54067379223845,91.17962758775732,70.93428485534594,98.23035296751684,59.241426552770385,93.74720199202086,81.46017991143657,98.58861625218536,67.05254434230872
8,8.0,92.86648794537753,83.397039924168,98.66790655526194,66.20935799488883,95.14776097871922,87.64692943664107,98.79168914493532,71.14132688469499,93.49927192202323,88.34654769335859,98.39276749991967,71.86726690891199,93.28312607565839,85.87442203621534,98.52250487111309,63.30996061235549,93.27734884952973,77.19849438660272,98.51225592834868,68.48937650950779,94.80124393281926,86.06728113785009,98.09541011890136,66.79419713670507,91.23679494237136,83.94832519947289,98.26224647134968,67.35162898792895,96.287647220474,85.75574039100736,99.00437850460133,68.98229289716427,92.47027033744112,81.50766852524697,98.56415570473689,64.3258105303872,94.76026632839731,87.11256745261116,98.85451752943636,70.95495582106399
9,9.0,94.90642433203772,88.32260221525449,98.9191026302906,70.040901762863,96.30464992317319,89.30630031357943,98.98006298653817,73.94069703186207,94.51571685642396,89.75302815756476,98.6483410070888,74.71180772087325,94.38193692762627,89.13309050612669,98.7659165363603,66.54307855359401,94.3499302012491,77.19849438660272,98.78039484310386,72.3598400245229,95.7749053008672,89.14403699315491,98.39592857986884,70.23000590192783,92.85385915041375,86.76769067263511,98.5555310613998,71.34838610641191,96.9911438491198,87.23603451676469,99.06752485793804,72.44422879589439,93.6726772210218,83.32234561356074,98.80710966500165,68.67541159349054,96.51604815001703,89.61395780972991,99.04790433204391,74.06613206356494
10,10.0,96.0054012433173,90.52483723428986,99.1051863112,73.27249595727724,96.78070784621265,90.64879725206126,99.02551604558546,76.09787187335446,95.06106815586773,91.17288317685109,98.84516849431574,77.33662236067539,94.93844564505237,89.69695433734883,98.95559902505252,69.53413054605593,94.89392653022459,77.19849438660272,98.9806041031773,75.51552646656872,96.16213674098164,94.35000032209982,98.6226977099931,73.5864089053273,93.80182045033372,88.31566009784005,98.78070228762901,74.68181119096319,97.58521800923853,88.30495779630675,,75.43410322292424,94.62691324886717,85.3908257294536,98.98922579546036,72.70767842765041,97.16573754246308,90.1103185693185,99.10725120809151,77.00025126789699
11,11.0,96.3351625074762,90.96501755533495,99.24772163197986,76.24004585995861,97.17618184551469,91.90542989295281,,78.18615451716096,95.73886499679783,91.97933487274797,99.00019131590491,79.83848311200295,96.33968455501679,91.50946808404946,99.10713090975378,72.85125748883267,95.49800262812533,77.19849438660272,99.1327538123299,77.93354219463403,96.49234658413653,95.31381947697125,98.79990296698051,76.30772329591827,94.64426783846125,90.05009968169092,98.95699228152091,77.1439668460135,98.02475504493083,90.68123620406433,,77.88862453236334,95.11497943608462,88.59743512650967,99.09074843830149,76.16148561751646,97.60595507533546,91.80835720472437,,79.20975778062682
12,12.0,96.65815132824387,91.74713970022738,99.28692483633264,78.77694722552434,97.5197009573638,92.95254759583432,,80.40957654785437,96.1639681067941,92.91537718292719,99.12188307904461,81.89173580014918,96.63282341751746,92.55420091603372,99.16189933915815,76.120064302822,96.51158086138551,77.19849438660272,99.2241506192473,80.2220501345756,96.78634287200141,95.7749053008672,98.94290336791728,78.71881072639756,95.14858403886606,91.23679494237136,99.09725141738028,78.90685222008806,98.1654324289564,91.40757112834207,,80.25761615006822,96.36746284795252,90.02515993264718,,78.20571238913179,98.12966872914993,92.63165315087467,,80.81731554134184
13,13.0,96.93822362170856,92.61554667300416,,80.80686624614961,98.02304695687177,94.01722673030241,,82.30801280249457,96.61658330574718,94.09985613875075,,83.57752113656753,97.0181422115564,93.44716582541038,,78.6967592682149,96.87491246705038,77.19849438660272,,81.72910077268142,97.15600019984123,96.2145502129602,99.05035116136716,80.647343499048,96.41724316317755,92.3920886037876,99.10867424329174,80.58784070493077,98.41790654867653,93.36543614643628,,82.22448150372912,96.68266885728607,91.17962758775732,,80.17594404661907,98.4844918840527,93.64065499562389,,82.61142466387722
14,14.0,97.18223317719854,93.49544090632169,,82.57865861639954,98.20574075361975,94.64113965989638,,83.94610999883639,96.90523289391218,94.59688897896791,,85.0787860877748,97.3218321063165,94.5816032779938,,81.00207712934534,97.41671512199761,77.19849438660272,,83.11924181945123,97.44457591371012,96.69424238195006,,82.41096787060226,96.67733500423772,93.54748006560686,,82.35339713238534,98.67896280668181,93.76932620700137,,83.86909675425926,97.083152526638,92.2685682752622,,81.92016218893964,98.60231883658602,94.44472876954347,,84.17672508141784
15,15.0,97.37334834232229,95.07841116503599,,84.12991356951414,98.51230473625925,96.21786646369956,,85.41058490600915,97.2190432768879,95.44467177580044,,86.35064463146156,97.80957852979884,95.40152141376048,,82.8127637542246,97.69340370186977,77.19849438660272,,84.56351316129386,98.09194499533741,96.993207960084,,83.84207431769121,97.07746278985996,94.13679052222273,,83.99950110921033,98.7855216945123,95.04871430751759,,85.31237924861317,97.66955060395148,93.04109128256646,,83.27866280646651,98.70913613374353,95.76332657524627,,85.43436423264397
16,16.0,97.58092149908589,96.13246122783136,,85.44162487129496,98.65559628452102,96.55958851644344,,86.63777529110372,97.46368718149475,96.04869992271635,,87.45198534983463,97.99946096915866,96.44730022396958,,84.10375074416208,98.02430700011277,77.19849438660272,,85.91496753110829,98.39127513405332,97.37572933941351,,85.00287757590611,97.53830722518481,94.82706436447283,,85.41219105264453,98.96367426545393,95.40890138472382,,86.55618232708201,98.01308270865502,93.81643034254598,,84.50654883517561,98.90878787611676,96.60749098804308,,86.51912422852952
17,17.0,97.84278302818751,96.41971772994775,,86.65479574227996,98.8177300392753,97.02598166229237,,87.70419789164433,98.02480468963802,96.41891910939167,,88.43210001350344,98.31403989281745,96.90005094890424,,85.41310961790388,98.2092382660487,77.19849438660272,,87.06535760624617,98.47231936224019,98.11072461384299,,86.15057717639284,97.7527637812364,95.14858403886606,,86.68593795766051,99.0311037001684,96.11791310853359,,87.64349129110084,98.19680251005556,94.69614569906079,,85.81252417378073,99.00267315057884,97.22828734403949,,87.50400065168913
18,18.0,98.14731553624566,96.65815132824387,,87.70851288564533,98.91379626177186,97.36881269439978,,88.7030978200736,98.37755814601405,96.82729515892773,,89.29126965041728,98.44151066344618,97.3218321063165,,86.550818179852,98.44043814318107,77.19849438660272,,88.09203682206443,98.56703317115945,98.46179545197893,,87.25830571963107,97.90845726264389,96.41724316317755,,87.7532597173471,99.10874948949645,96.85122475790466,,88.5774649610544,98.29421025309759,95.11497943608462,,86.62144311489538,99.06868924466082,97.9040653555872,,88.41868043620582
19,19.0,98.3098661452006,96.93822362170856,,88.62540386414328,99.04287837386768,97.72386439618154,,89.60390352951318,98.61473098968688,97.12327995471512,,90.05739831035905,98.65802120304126,97.83041626414656,,87.58704613716417,98.57145375819304,77.19849438660272,,88.95940825132006,98.67224219190845,98.6143275886624,,88.21909460872632,98.24537338514314,96.72851138804606,,88.67008842083912,99.17087939743413,97.0408609530539,,89.41599946467774,98.56945822710642,96.41101707644644,,87.34219425178492,99.14445963278294,98.34233490205992,,89.22272997004667
20,20.0,98.41534943082365,97.18223317719854,,89.4166199286186,99.16365156435702,98.13862020271463,,90.39202321417424,98.80033290585367,97.46368718149475,,90.74319557462644,98.74820244026218,98.2459122011498,,88.26979311720477,98.73238118990533,77.19849438660272,,89.76912906019649,98.75070098921668,98.73906958206152,,89.08403292633295,98.45208082659424,97.14886774065674,,89.45389842599909,99.22894449125116,97.58521800923853,,90.13686456218647,98.65019710001332,96.68266885728607,,88.19750699814934,99.21366684938508,98.58320469995282,,89.96120370599023
21,21.0,98.5976615937095,97.40275597630402,,90.16030598322533,99.20291443804665,98.50282936451056,,91.09449296538405,98.946535282151,98.50059446525364,,91.35456991051889,98.90463369000146,98.42754430854262,,89.01589818579019,98.77992305807881,77.19849438660272,,90.47225710133263,98.98423716278923,99.02085815477514,,89.85751825586442,98.52333804133275,97.65742005007371,,90.18131788903975,99.28041277218259,97.76300966657739,,90.806861969762,98.74387719381068,97.11720016900323,,88.9870660785034,99.23870994797596,98.71725247316515,,90.61387451986266
22,22.0,98.70054126169032,97.68215199178817,,90.82181368388316,99.24687904356507,98.65559628452102,,91.7125069873015,99.0274847567184,99.01332890091037,,91.91534274108012,98.97101927593391,98.66779389652628,,89.70198641971649,98.94398800494719,77.19849438660272,,91.11852911930269,99.02085815477514,99.24571659499422,,90.55565858205645,98.6197718130843,97.9276799953382,,90.82368909703828,99.30926273683488,98.1654324289564,,91.37906144065491,98.82392415463634,97.69759415226136,,89.70533503991479,99.29363988531902,98.92180173801279,,91.20478223302928
23,23.0,98.77791099086814,98.11063860685508,,91.4181024031155,99.28519510129455,98.85119864919855,,92.2673612439743,99.0621077824301,99.21437641083601,,92.41189716899163,99.07981030222825,98.90463369000146,,90.36353949955837,99.00228517241464,77.19849438660272,,91.69424544647985,99.14832460999972,99.40222492947764,,91.17248209504578,98.70294886909197,98.27672904128416,,91.35999880268886,99.33233746223047,98.40438333272157,,91.88733386845034,98.96950278563222,98.1053754181554,,90.26870567437804,99.34405993564101,99.0624364854854,,91.73122891586462
24,24.0,98.89202873846887,98.29658166040261,,91.96272780027604,99.3163430643362,99.04287837386768,,92.75083834725062,99.16436140685427,99.33694950385176,,92.85327710118906,99.14227826897695,99.07981030222825,,90.98583687886033,99.12511903577409,78.27363278717621,,92.20646863060273,99.22706468565309,99.50016011927775,,91.72007244080488,98.85606820151885,98.52333804133275,,91.86251912485362,99.38149115571025,98.66831923621118,,92.29386675112893,99.02044529999802,98.2798583260538,,90.7844219889979,99.38138818547672,99.14445963278294,,92.1621081201384
25,25.0,98.9661292742743,98.42832463147975,,92.44645672119374,99.35148800761641,99.18872417856579,,93.1989937860786,99.22714579497273,99.43482536652523,,93.25568136519986,99.22248551058776,99.22248551058776,,91.55084642108147,99.15740024220457,85.9527784445076,,92.67887858998755,99.27639782615552,99.6131662987329,,92.22644982908359,98.90151123242516,98.62913165640461,,92.3036361930551,99.39561986639097,98.79295693882857,,92.70908642519929,99.09248793845221,98.58055764176457,,91.32492083978259,99.39858339667722,99.2271038130572,,92.6014066360912
26,26.0,99.06171725530962,98.5976615937095,,92.90606753231575,99.37675533233043,99.2502411384048,,93.59511283460643,99.25923966083553,99.52228731598412,,93.62515964972566,99.27132758781204,99.34936872248039,,92.06528084708513,99.25497740151677,87.80738428513834,,93.1013118892827,99.38453088448654,99.67918638153489,,92.63819297165783,98.9739361231051,98.84990014472284,,92.72541154393159,99.42803249877035,98.97305061970823,,93.10290690749173,99.19887429968561,98.7147585051459,,91.75394891137162,99.43670628551196,99.30369354815859,,92.9966975113038
27,27.0,99.1207353130845,98.70912425468325,,93.32861019883933,99.4033851490549,99.30506857312841,,93.95459509470388,99.3039879339368,99.59648342910499,,93.96177851612921,99.33447657026463,99.41223228480735,,92.52604036018109,99.28356585056493,89.297131669285,,93.47062195929485,99.40222492947764,99.69697067416632,,93.05161612662916,99.0258044696227,98.93757052441354,,93.09883394863007,99.45258794916754,99.09828511121343,,93.47606917399885,99.28596869015878,98.82392415463634,,92.22755212894617,99.47235967529436,99.37382123514547,,93.36405550904291
28,28.0,99.19784198307453,98.89202873846887,,93.71976999693989,99.42723591118275,99.36424777919976,,94.2904587142927,99.34730638454678,99.64854299140104,,94.26766765773729,99.36799667938942,99.4932135554761,,92.95253065651224,99.31887967405137,89.83967540426204,,93.82710306881175,99.46521195375551,99.74422776192327,,93.42586053061238,99.0604457922278,99.03152708331149,,93.4542853457254,99.47410963593161,99.17087939743413,,93.79713588817347,99.34386706560319,99.02044529999802,,92.64865808805247,99.49924460648755,99.42859817814565,,93.69961021552761
29,29.0,99.24155655530726,98.97275554365294,,94.07003873158185,99.46021429013649,99.4163487689813,,94.5888341340153,99.38497960233884,99.69281945229493,,94.55368871779415,99.39084950348278,99.58322585065258,,93.32668114814805,99.38283200847887,91.55930409629552,,94.15364033898803,99.47965021873247,99.78074315647665,,93.78794376510871,99.10174092491661,99.12229738366658,,93.77371037770898,99.50105299323599,99.23952876338977,,94.10874942415097,99.40834808743293,99.16577427632572,,93.0438587475238,99.51172991337997,99.48737364218198,,94.00963185734766
30,30.0,99.30489064602888,99.08390093619391,,94.39526583611895,99.50488504301818,99.49405333256112,,94.8656739906093,99.43482536652523,99.73479633910013,,94.81660413029448,99.41909694094358,99.64098489914397,,93.68928603742003,99.41157665542656,91.93617354052245,,94.4505877145219,99.53109254039512,99.81336077401302,,94.09096568559204,99.15625682935193,99.25629819196466,,94.08107348724417,99.51854014927468,99.30926273683488,,94.38526676329575,99.43285182894789,99.29463614670465,,93.41096775620524,99.54980530887167,99.51172991337997,,94.29678975522789
31,31.0,99.34641320405274,99.19784198307453,,94.68662998959428,99.54417700181727,99.57229500435558,,95.11551696129855,99.46873720525674,99.76628154691049,,95.05764770105014,99.47021101346128,99.68445581496161,,94.04786217940574,99.45678929308778,92.57011794138609,,94.72373355237667,99.56416525714984,99.83280593397197,,94.3593355921848,99.24691331533488,99.36257642220775,,94.36490529597808,99.53621494136715,99.3598373865102,,94.65083528967568,99.4839247803952,99.42690099259353,,93.7439568868063,99.56136822342069,99.55310499071908,,94.56170348341769
32,32.0,99.39926155213125,99.30489064602888,,94.95702368974004,99.5962176949364,99.63804233784789,,95.34752081018141,99.48976085036026,99.80111966271382,,95.27757486408687,99.4932135554761,99.72621988484549,,94.35472045127027,99.48684093953983,93.43759205217725,,94.95537030572191,99.585539483356,99.85681435262848,,94.63083588156648,99.30535254236187,99.44969049840864,,94.62594419572594,99.54954295079838,99.39561986639097,,94.8955611825499,99.52790233848408,99.51611729040751,,94.04538409537892,99.5866947077273,99.59859404266577,,94.802474730761
33,33.0,99.42137187821774,99.35367578172422,,95.19945138035806,99.61622299133637,99.66241905440215,,95.56605689091157,99.52228731598412,99.8303714976169,,95.48925292203542,99.53231634785546,99.77019010732737,,94.65598011692444,99.52586057921803,94.3499302012491,,95.18909834061225,99.61834115097481,99.87150591238994,,94.86792833899831,99.33579851456811,99.5221349802794,,94.86833778298383,99.57152314711286,99.44427850436266,,95.12247440666205,99.55790765628721,99.59432025966709,,94.33365302684463,99.60306843407294,99.61546803447412,,95.03258886403432
34,34.0,99.44542073738367,99.42137187821774,,95.42652476910912,99.64524216190397,99.69881389430032,,95.77078593090121,99.5528783677253,99.85323884102625,,95.67490942193791,99.55807971769339,99.7967851112814,,94.91042056291678,99.55130880319243,94.54512386314539,,95.40170213118873,99.63108585353433,99.88689469764427,,95.09184863378093,99.40257111283232,99.608389918022,,95.09379433208875,99.58011252346184,99.47523038516296,,95.32909085929252,99.59291795109067,99.65363070376839,,94.60047372341572,99.61173161252361,99.64379627718355,,95.24219259024228
35,35.0,99.49513186447358,99.48350703463669,,95.64028432909014,99.65675130021923,99.71695460675369,,95.95736445069582,99.57746477143658,99.87756057404152,,95.85367712202935,99.59301487587186,99.82807001553098,,95.14515781537808,99.58390247514897,95.34716100855641,,95.6068881895842,99.67206829224043,99.90274995786893,,95.3084848175607,99.42479028522918,99.67715422046464,,95.29805492621347,99.60039600006165,99.51577810314001,,95.52850689446807,99.606537158951,99.67288488981814,,94.85384546034838,99.62289420739579,99.67435754647343,,95.44401257930505
36,36.0,99.51809175658826,99.54855530536258,,95.83411801588505,99.66722470898895,99.7484804670385,,96.12631681480687,99.60033311105752,99.89613985991674,,96.01162532132493,99.60894865605079,99.84469650787281,,95.37837826692815,99.5975412548002,96.30800850845708,,95.79579323638764,99.68044638862615,99.91366691860505,,95.51197404460827,99.44969049840864,99.73225398415053,,95.48773463288377,99.60916284628995,99.5424078073628,,95.70582737009471,99.63578344035592,99.70446771207959,,95.08257166747441,99.64233116061317,99.68982126604745,,95.62727958468116
37,37.0,99.56050072899411,99.60617261201608,,96.02582200277453,99.68195772333095,99.76134308691323,,96.27753628325864,99.61068509337535,99.91002303275934,,96.16562816007821,99.64245306850171,99.86706825032269,,95.5754277414303,99.63454303072456,96.55073159989101,,95.92398858600424,99.69423021008967,99.92646392705198,,95.70057121907986,99.5013256003813,99.7769460971429,,95.67089202666511,99.62718564193227,99.57269974367374,,95.86901428073097,99.6641754473324,99.74284028977726,,95.29629585135201,99.66169287686455,99.71961589241631,,95.7915583238772
38,38.0,99.58003101790617,99.62654387654938,,96.19663404990848,99.70291699095449,99.7848936983239,,96.42285730098796,99.63180625254357,99.92151853534787,,96.30765286413744,99.65593723747091,99.8832329284334,,95.75305505172923,99.64474136191299,97.31016327723118,,96.0625226334526,99.71306289582405,99.93885354470396,,95.871850276508,99.51969479143473,99.79481342808901,,95.83859817855729,99.6353436078459,99.60039600006165,,96.0272113276601,99.67183358726447,99.77086415586405,,95.49666633006126,99.67435754647343,99.73599975364642,,95.95522957101427
39,39.0,99.6110970014441,99.67300589583624,,96.35679856571755,99.71179735940395,99.7972329784585,,96.55656919673683,99.66386767966236,99.93478954415063,,96.4441194064647,99.6791177394162,99.89171354155664,,95.94225809460953,99.67651041125237,97.4987196288716,,96.21638862777141,99.73250160242196,99.9491804831616,,96.03731030917773,99.56355722668205,99.83705118494647,,96.00425682696995,99.65310648310628,99.6154852118062,,96.16950453276544,99.68181650870049,99.79125735943302,,95.68123302277502,99.68400725527725,99.75415803134594,,96.10756693773887
40,40.0,99.62410659185956,99.71538053150422,,96.50108693918685,99.7199189316285,99.81471002532632,,96.6831288628527,99.67201644320225,99.94551020176897,,96.57610225593007,99.6933884099287,99.90766648537492,,96.12295871889526,99.68620067389877,97.71771117986667,,96.35583806347789,99.738693852197,99.95419999170377,,96.18981466786812,99.58102901437236,99.85626889696077,,96.14481119076349,99.6597968805555,99.63814222210652,,96.2983859666123,99.70343991714901,99.81089336698301,,95.86247669815042,99.69084336559871,99.77615383602662,,96.25668279639444
41,41.0,99.6443894935711,99.73990560937375,,96.64088967606628,99.72934504288658,99.83165148072881,,96.80154244765559,99.69145184310666,99.95400641323484,,96.68029639362943,99.71263985781965,99.91960374813135,,96.2876019059667,99.696995464596,98.07932919526297,,96.45955048568436,99.74629217224573,99.9631023206015,,96.32988843870127,99.61825180422326,99.8739073679245,,96.29116304979118,99.67644812102509,99.66127574438029,,96.41599755513954,99.72308847063101,99.81802856270197,,96.0056224694811,99.70626485567064,99.78949291020693,,96.38956292926312
42,42.0,99.6709215311419,99.78412796147073,,96.77992974364696,99.7484804670385,99.84124692221576,,96.91671496987743,99.70748527326731,99.96383983229232,,96.79645789521592,99.72509474091929,99.92935351219555,,96.43671787197079,99.71725098755769,98.22520562413655,,96.5719150176246,99.76265641848573,99.96933161590978,,96.46790888305378,99.64316993536265,99.89389018008974,,96.40980766620343,99.68910802678408,99.68557683889559,,96.54176330363818,99.73700699056586,99.8319991816527,,96.16313820564227,99.72128352669948,99.80412452917109,,96.5177344145695
43,43.0,99.67938928291392,99.79906947206197,,96.90536133163545,99.75488707491883,99.85495446618063,,97.02235588317254,99.71625969256615,99.96985411082684,,96.90437046389394,99.7465478050451,99.93826243733295,,96.57935101540073,99.73033447851779,98.49402828373647,,96.69605575352914,99.76934827171581,99.97655883580457,,96.59044046685852,99.65707305713192,99.90754319894629,,96.5391933792681,99.69518353257236,99.70020040906817,,96.65862223964912,99.75397269478141,99.84636407896086,,96.30337785177439,99.73303052160679,99.82086438527706,,96.63837035400779
44,44.0,99.71009445270764,99.82244294359919,,97.0261677860174,99.76134308691323,99.86814610146556,,97.12178717701711,99.73373359768794,99.97678114506154,,97.00835279284257,99.75522392967476,99.94784411695002,,96.70711416601434,99.74834727045412,98.59578829775873,,96.81775333581403,99.7838125491344,99.9836765571644,,96.71098100218373,99.68673094572948,99.92338650361924,,96.65540632901072,99.71031597741651,99.7173083708434,,96.77069100672723,99.7608181808311,99.86088539564827,,96.43375037906526,99.73897509440198,99.82923066676544,,96.75386873590266
45,45.0,99.71948431282674,99.84118337780939,,97.14034630450472,99.76961134878586,99.87807270721383,,97.21692892766545,99.7474951718481,99.98230023317186,,97.10278841170638,99.77019010732737,99.95774034836055,,96.8290768792582,99.75985600693178,98.77992305807881,,96.93130389806342,99.7989682043092,99.99043487572756,,96.82166748102881,99.70618193183068,99.93613038493947,,96.77016225737376,99.7173083708434,99.7375704941275,,96.87749588086689,99.77396478712161,99.87420548562788,,96.55745553589188,99.75280868959408,99.83658235711512,,96.8629171493155
46,46.0,99.72852666693804,99.8553709654477,,97.24752604663529,99.7848936983239,99.88944420827545,,97.30535579787079,99.75924890488058,99.98844656584508,,97.19641235274342,99.77977231264815,99.96474246727713,,96.93964137383053,99.77509641592971,98.98947828767162,,97.03965711352434,99.80925209587667,99.99493451824553,,96.9292535906464,99.73112659939608,99.94148276705972,,96.87350820426207,99.73032884710032,99.74853413951344,,96.97913975667228,99.7897506078006,99.88488210558394,,96.67999502386371,99.75796491750498,99.8529969367462,,96.96647497035947
47,47.0,99.73990560937375,99.86131775408396,,97.34728737254538,99.7902935342933,99.89945592507296,,97.38949554531084,99.76628154691049,99.99265149876318,,97.28257099505734,99.79263820711006,99.97111709356987,,97.0457264448759,99.78530775516984,99.05238479464803,,97.137784181682,99.81592825030965,100.0,,97.02896984584737,99.74117195730415,99.95332731576748,,96.9707121766686,99.74123383775122,99.76562379822964,,97.07400228846072,99.79601806007469,99.89496697088647,,96.79754274711314,99.7738947335759,99.86541677689277,,97.06191099403702
48,48.0,99.75755682880678,99.8681052194556,,97.44349053027749,99.79660858526587,99.91072228135614,,97.46841661274858,99.78032920048344,99.9971979904088,,97.36557864595945,99.80129081492258,99.97731576352233,,97.14709727516173,99.79860520395832,99.1526816325177,,97.23723279858494,99.81926492594803,,,97.1245561960215,99.76272078956839,99.96069306696094,,97.06389196905097,99.74763743640148,99.78453782421298,,97.17084058227829,99.8027209516953,99.90898367180802,,96.90514724381983,99.77880196014921,99.87847115467095,,97.15651182526787
49,49.0,99.7697976150732,99.87780016554791,,97.53324961637638,99.809584528946,99.9187495102349,,97.54571012320564,99.79141478617264,100.0,,97.44201724437754,99.81278262344523,99.98308961508616,,97.23918644783521,99.80429290921865,99.19688816036945,,97.32803810929553,99.82460654369964,,,97.21427747514443,99.7769460971429,99.9681907320148,,97.15158342241436,99.7595653561779,99.79472489294955,,97.2598137454894,99.8139439871072,99.9191052397763,,97.01068013620596,99.78796770128322,99.88754738966061,,97.24406618999173
50,50.0,99.78662538428297,99.89066047004656,,97.61964391033038,99.81398202478783,99.92748947709799,,97.61754254090623,99.80841582665327,,,97.51715616025659,99.82669032638982,99.98960334531235,,97.32578515459052,99.82001244680735,99.27098034978857,,97.41321707117251,99.83503448918663,,,97.29955525551745,99.78435291457056,99.9738896065112,,97.23862200312514,99.76562379822964,99.81147071160177,,97.34497250569038,99.81876412009296,99.9281973370918,,97.10693287575845,99.79262798756629,99.89337783990534,,97.33001292507906
51,51.0,99.79731614824784,99.89444893387788,,97.70216347060445,99.81844591184114,99.93647203202036,,97.68476464165566,99.81270214536764,,,97.58699831449589,99.83062925954522,99.99469398458521,,97.41539004883059,99.82446125370642,99.28749717983895,,97.49725385980842,99.83936592351243,,,97.38056946269987,99.79392252957675,99.97940456635924,,97.31771697020463,99.77753593692078,99.82513793039978,,97.4249511253699,99.82475434536059,99.94015939549448,,97.2015998317126,99.80350215059548,99.90115771886131,,97.41001575585295
52,52.0,99.80543484880059,99.90421354751915,,97.78077015978096,99.82483247516,99.94392124923147,,97.74866964254217,99.82310950384276,,,97.6543810305617,99.83761071686237,100.0,,97.49692299376956,99.82873286085248,99.31887967405137,,97.57748705930193,99.85374399816294,,,97.45634823577852,99.80611067785041,99.98603019215886,,97.39676001111476,99.78639719698698,99.83903602672487,,97.50042643177673,99.8354037644908,99.94821477904416,,97.29066487842313,99.80757490728949,99.90925049421256,,97.48736106884843
53,53.0,99.81802300144122,99.90896809861881,,97.8579825422323,99.83414896285119,99.95149568039358,,97.81189824010028,99.83174420766096,,,97.71895821874556,99.84409735098686,,,97.57531270335149,99.83350292199557,99.38587632308477,,97.65461284921348,99.85681435262848,,,97.52980923941554,99.82196218625631,99.98852087572718,,97.46987983159194,99.79196354703336,99.84829429079515,,97.5731843618247,99.8433007145919,99.95410168690695,,97.3755172295142,99.82019631927646,99.92033038939972,,97.55914842434713
54,54.0,99.82432456491514,99.91639308759423,,97.92713420688716,99.84024065166172,99.95716048854074,,97.86941387699903,99.83650545796738,,,97.78043028314032,99.85319047385897,,,97.64788244821652,99.84671538978537,99.45678929308778,,97.72676611557839,99.86125367217542,,,97.59508663590407,99.82834013790705,99.99422033497606,,97.54487856576601,99.8029070090778,99.85980670898573,,97.63362627307863,99.8483060091637,99.96295971899754,,97.45602735704297,99.8240962767573,99.92660946478914,,97.62919698514777
55,55.0,99.83729687061125,99.92090440484534,,97.9960942491904,99.84787084655756,99.96477215053967,,97.92667335324259,99.84448013468658,,,97.8385281076324,99.8591113415157,,,97.7183568428978,99.85045036783605,99.49257354282166,,97.79622785810508,99.86480234428592,,,97.65574808584199,99.84216998031262,99.99777741885838,,97.61383694878751,99.81104544065818,99.87135731824029,,97.68622468416974,99.85122874306617,99.96886332521697,,97.5345281017229,99.83140455285623,99.93646539622078,,97.69558477056401
56,56.0,99.84535498310116,99.92951596006728,,98.06033134037077,99.85252313089387,99.9697694089011,,97.97846933523317,99.85323884102625,,,97.89570651294274,99.86706825032269,,,97.78412785556378,99.85706520138447,99.53603686803669,,97.86267428185631,99.87282099347948,,,97.71863055181143,99.85124604629698,100.0,,97.68007361276756,99.81615975849961,99.87988843520655,,97.74238250183986,99.86045317849889,99.9757470699975,,97.60632130734898,99.83512770241676,99.9443609664633,,97.75764373285143
57,57.0,99.85590787688595,99.93550290835799,,98.12273247870469,99.86126823047309,99.9765340167793,,98.02889104778552,99.8612824837823,,,97.95013352166941,99.87049157417498,,,97.83372080241612,99.86320391311848,99.58723845386027,,97.92714326690094,99.87652673123891,,,97.77972913822578,99.85626889696077,,,97.7443260831347,99.82608770145133,99.88956461926742,,97.79348411957585,99.86429881111447,99.9815674847958,,97.67323679460222,99.84384468183694,99.95058638132247,,97.81844778917814
58,58.0,99.85976446052284,99.93879747703494,,98.17789988209208,99.86441825644225,99.980257925253,,98.07552015482113,99.86889081393274,,,98.00016111470525,99.8800467008587,,,97.89599368221215,99.8717923979766,99.61239420196125,,97.98682452037755,99.88347155433117,,,97.83959031712227,99.86170360855338,,,97.80526704460915,99.83052783919143,99.89993492920736,,97.8406489499923,99.87203872042214,99.98827136354988,,97.73875682457776,99.84710962474563,99.95763528892037,,97.87575818677598
59,59.0,99.86401605387442,99.94532253338167,,98.23154229803383,99.86895422361722,99.98563648162879,,98.10857249477671,99.87587653912851,,,98.05207880204128,99.8832329284334,,,97.95479230721644,99.87734952344654,99.64474136191299,,98.04133622048865,99.88689469764427,,,97.89505306679001,99.86607580762366,,,97.8637912253048,99.8400396071083,99.90784906947357,,97.88622349410124,99.87510839375958,99.9929933201774,,97.80144382359052,99.85728195299615,99.96332022297626,,97.93114439063771
60,60.0,99.86939482306417,99.94796028794316,,98.28443796324807,99.87563479188543,99.9897211181375,,98.13643827629971,99.87966426422553,,,98.09912515738694,99.88616555277423,,,98.01025336851018,99.88163228892802,99.68192723137433,,98.09738767114393,99.89331373401617,,,97.94974363874624,99.87682958839436,,,97.91972476917711,99.8474765929384,99.91677732108403,,97.93640967393776,99.87935530239153,99.99757555518491,,97.8630800596967,99.86445527643261,99.97035938980908,,97.98394601527751
61,61.0,99.8794905759472,99.95477660327555,,98.33315306017299,99.88005728786436,99.99423243010196,,98.16236408006644,99.88636874698166,,,98.14580726888215,99.89082586588697,,,98.06383744449647,99.88835680812933,99.69838611573032,,98.15225623328617,99.8964860032607,,,97.99967455733851,99.88461018295214,,,97.97388396423463,99.8515452681324,99.92647613994453,,97.98724162061025,99.88694516988994,100.0,,97.92110705131144,99.87114420668942,99.97417664763891,,98.03556929641668
62,62.0,99.88369673416815,99.96090701059897,,98.38086547870995,99.88563367485712,99.99862366968082,,98.19888817363633,99.89209589724919,,,98.1913325633154,99.89707559579843,,,98.11576044521348,99.89148858309211,99.72212526490392,,98.20236635259204,99.90243799825032,,,98.04964822693412,99.89389018008974,,,98.0270970003022,99.86015154838557,99.93124568729603,,98.03216508493699,99.89253682661213,,,97.97631390757388,99.8739060073689,99.97874510913644,,98.08382898814494
63,63.0,99.89187956635746,99.96545816690261,,98.42650972484309,99.88944420827545,100.0,,98.22351115107637,99.8978322956421,,,98.23477980037833,99.89978174784996,,,98.163517376684,99.90021641670708,99.74653979661133,,98.25277689742545,99.90538606463126,,,98.09627978512032,99.89621370691859,,,98.07974294888277,99.86458189682507,99.93899173089487,,98.0788794255949,99.89496697088647,,,98.02810844469022,99.88256098742075,99.98393207922682,,98.1317183374659
64,64.0,99.89715712239811,99.97040700249042,,98.46907801438354,99.895082449142,,,98.23872565617128,99.89989993875328,,,98.27591467982222,99.90737699174362,,,98.21027965844543,99.90271334215024,99.75985600693178,,98.30140581520251,99.9112118202515,,,98.14185799320349,99.89918807672954,,,98.1275433744718,99.8722223840521,99.94590592243975,,98.12506082871299,99.90185842190543,,,98.0799262196157,99.88754738966061,99.988076337618,,98.1772138288391
65,65.0,99.90421354751915,99.9727138664137,,98.51162432050857,99.89883622227474,,,98.25702916629017,99.90593320249737,,,98.31554672074995,99.90979361793492,,,98.25659003428983,99.91068780794066,99.77999675942637,,98.34809391301812,99.91366691860505,,,98.18448638512565,99.90754319894629,,,98.1753193206838,99.87864385938553,99.95271889544952,,98.16925660268264,99.90472243323333,,,98.13078221551497,99.89006393537862,99.99282505294961,,98.22236696889455
66,66.0,99.90896809861881,99.97754227808544,,98.55157340840917,99.90358813911087,,,98.27466057710947,99.91079584477134,,,98.3544133682623,99.91287721866321,,,98.3009860122626,99.91320436636435,99.79999216332094,,98.39312542732293,99.91909817349956,,,98.22648725165922,99.91054139927485,,,98.21998545106355,99.88268743588978,99.95979256546701,,98.21277367031391,99.91108388038083,,,98.18125985368461,99.89293944405013,99.99649984699928,,98.26228240583174
67,67.0,99.91491542137699,99.97885363930138,,98.58960590566507,99.91014483556583,,,98.30098637814899,99.91837854336062,,,98.39046028534443,99.91928542710382,,,98.33717685501375,99.91640932235123,99.82001244680735,,98.43541245823339,99.92138979188742,,,98.26668088635444,99.91801264071107,,,98.26317484014689,99.88956461926742,99.96355636717507,,98.25433009578617,99.91663985587861,,,98.2266647738265,99.89840844767987,100.0,,98.30370632361945
68,68.0,99.9175482600497,99.98356945715797,,98.6257748669087,99.9132348784641,,,98.32111289211561,99.92032020265532,,,98.42482152306258,99.9221147373726,,,98.37430333311384,99.92206035026923,99.82818282193739,,98.47671269050241,99.92646392705198,,,98.30495941785531,99.92338650361924,,,98.30370409929837,99.89337382974371,99.96922536378919,,98.29508898071019,99.91873279593425,,,98.27049773501736,99.90090014988272,,,98.34386647942083
69,69.0,99.92090440484534,99.9870962201688,,98.6613301566342,99.91742298578697,,,98.34342922363815,99.92508884719415,,,98.4573231090174,99.92780023669602,,,98.41228029401059,99.9256566387338,99.83731684453168,,98.5161613094779,99.93198357403008,,,98.34187038322155,99.9259886002738,,,98.34276560640825,99.90281555647623,99.97452423772864,,98.33271734482685,99.92182908682477,,,98.31104247155885,99.9031416541721,,,98.38353119370696
70,70.0,99.92721870896969,99.99082459273298,,98.69474412374132,99.91978830712287,,,98.36644322192836,99.92917752911833,,,98.49002313311782,99.92958025047875,,,98.44923845424904,99.93062101397376,99.85045036783605,,98.55389676119317,99.93335636201242,,,98.37743832839992,99.93159042851501,,,98.38159689602092,99.90543886136811,99.97888096233565,,98.37056799958083,99.92610803946874,,,98.3515082671491,99.90825848522978,,,98.42161380573177
71,71.0,99.93022352367919,99.99473949276836,,98.7284268417181,99.92478073036084,,,98.38652300073007,99.9332952522836,,,98.52140505283731,99.93158768889894,,,98.48640395508646,99.93361406176119,99.86258313223088,,98.5880542105744,99.93852883755655,,,98.4110009692559,99.93730681150004,,,98.41812711340742,99.90889960078209,99.98354912629394,,98.40663365222598,99.93138400206263,,,98.39152480611727,99.91334150924811,,,98.45829352705228
72,72.0,99.93509372473073,99.99743054862181,,98.75949322645383,99.92748947709799,,,98.41717908916642,99.9376358226276,,,98.5518657580389,99.9372555123617,,,98.52166835630891,99.93811932017033,99.87450809112217,,98.62283188552267,99.9398164967039,,,98.4430892079954,99.93937590852498,,,98.4536101765846,99.91534571032525,99.98866228442374,,98.4413471096529,99.93560542237088,,,98.42948630300043,99.9169342058781,,,98.4932481969052
73,73.0,99.93718991262709,100.0,,98.79032024060119,99.93116314303218,,,98.44938582887697,99.94088598848457,,,98.58108353817626,99.93906650694684,,,98.55607309929435,99.9400851756349,99.88212292472446,,98.6557529953586,99.94467077006821,,,98.47537331512495,99.94112411371053,,,98.4875526933204,99.91802898136282,99.99254324095472,,98.47394466715892,99.93768036065597,,,98.46640016139447,99.9217938833904,,,98.52765314054513
74,74.0,99.94051923753696,,,98.81979604763266,99.93370516276563,,,98.48030827453238,99.9443625262511,,,98.60893739731826,99.94137903704213,,,98.58745079024577,99.94561749951464,99.89398612661567,,98.6872325570838,99.94807496015065,,,98.50483941884944,99.9440544527186,,,98.52116498624487,99.92606882440664,99.99632696715408,,98.50704792426852,99.94202191286385,,,98.49998957529981,99.92633818960853,,,98.55992854173756
75,75.0,99.94496567080078,,,98.84531631613956,99.93755284414291,,,98.51151336603591,99.94618160440872,,,98.636307874255,99.94548311061367,,,98.61852511497857,99.94738122083392,99.9054640219172,,98.71796638074895,99.95035260723762,,,98.53471710536876,99.94812956408938,,,98.55270605758756,99.92881797772411,99.99986861915525,,98.53876263372928,99.94583041404839,,,98.53385143366542,99.93210634481339,,,98.59077245395335
76,76.0,99.94706790023164,,,98.87280712341033,99.94178027724575,,,98.5416701352207,99.94943828081225,,,98.66302445822596,99.94811969575962,,,98.64976469691405,99.94964083452905,99.91564142695589,,98.74776670276447,99.95190561686914,,,98.56360482249795,99.95008534555035,,,98.5846366571837,99.93124568729603,100.0,,98.56905481605507,99.94821477904416,,,98.56575835844846,99.93621916045899,,,98.62014271652671
77,77.0,99.95124215444217,,,98.89871272832823,99.9441344947042,,,98.57033505492082,99.95274197614995,,,98.68907364095216,99.9518712737982,,,98.67887373694394,99.95395348529523,99.92206035026923,,98.77673952143607,99.95302341049592,,,98.59196341191497,99.95491272818903,,,98.61499287024738,99.93671699041539,,,98.5987441036016,99.9515215521452,,,98.59736855859227,99.94008816055216,,,98.64867455532881
78,78.0,99.95280604680235,,,98.92209378896916,99.94781432675978,,,98.58386501661988,99.95634158904365,,,98.71364108785427,99.95435477914842,,,98.70588380585681,99.95648623596828,99.93062101397376,,98.80413979103571,99.95724852720076,,,98.61781740449173,99.95910598323673,,,98.6442795806759,99.93962067875434,,,98.62820059845355,99.95365167422308,,,98.6278384963718,99.94169126259939,,,98.67331026979761
79,79.0,99.957797370199,,,98.9413693105797,99.95165571959338,,,98.6011925403128,99.95779823879333,,,98.73833724449231,99.95774034836055,,,98.73276909167895,99.95899367681773,99.93811932017033,,98.83025394667904,99.95830095474054,,,98.64418224796071,99.96069306696094,,,98.67216465734539,99.944117126864,,,98.65640260930215,99.95489443409882,,,98.65747034868956,99.94676288582708,,,98.699273134237
80,80.0,99.95937890659235,,,98.96331972733732,99.95380086554377,,,98.623496315514,99.96114109269428,,,98.76208542951036,99.95921768785765,,,98.75754632976356,99.96237236225465,99.94226891009106,,98.85589518990369,99.96228077577713,,,98.66892792498192,99.96202139833423,,,98.70011890856702,99.94683618019657,,,98.68425791927751,99.95884781791237,,,98.68369690469764,99.95031620899479,,,98.72554924210938
81,81.0,99.9611705298534,,,98.98601514846742,99.9569962669879,,,98.64891349870013,99.96383983229232,,,98.78585645549553,99.96339593232554,,,98.7834915363522,99.963640690587,99.94907902998459,,98.88045382564107,99.96327253981039,,,98.69342199032828,99.96423340321064,,,98.72606273919526,99.95136693164746,,,98.71094023204266,99.96050692078637,,,98.7098449895626,99.95380166450053,,,98.75046348393576
82,82.0,99.96460793359067,,,99.00498395611244,99.9605325150316,,,98.67363567825247,99.96624658866003,,,98.80863061983867,99.96474246727713,,,98.80560560683892,99.96548878671862,99.9541711803854,,98.90443408464395,99.9670245781303,,,98.71709537018486,99.9681907320148,,,98.75227145552493,99.95358949511588,,,98.73616388509241,99.96372165624237,,,98.73644832682339,99.95726245347792,,,98.7747257522979
83,83.0,99.96690511670974,,,99.02538152985791,99.96247163697177,,,98.69800034506352,99.96889207924026,,,98.83158437083782,99.96647008379914,,,98.83009016753803,99.96902821695562,99.9576946167719,,98.92724912257185,99.96894640001948,,,98.73983015792936,99.97092420865212,,,98.7773583093517,99.95930001189295,,,98.75878239777337,99.96695080497209,,,98.76126595561732,99.95953931286779,,,98.7980052222134
84,84.0,99.97015104271732,,,99.04485253842375,99.96511243672884,,,98.72105301443523,99.97168988947564,,,98.85289961189356,99.9699725750525,,,98.85274142381716,99.97111214414939,99.96300599622147,,98.949941567502,99.97149998018962,,,98.76268051858607,99.97277667856855,,,98.8014769528355,99.96132244980512,,,98.78095080661478,99.96835830105843,,,98.78623510622091,99.96276000702073,,,98.82089759295188
85,85.0,99.97229673295251,,,99.06279338816528,99.96695738304099,,,98.74372922369933,99.97399172374716,,,98.87418957752068,99.97111709356987,,,98.87594543137912,99.97318398334593,99.96800380784904,,98.97128260732586,99.97331460863616,,,98.78513585198236,99.9740470714561,,,98.82487443240089,99.96332199664415,,,98.80196274907254,99.97014343720669,,,98.80999327164677,99.96577682719732,,,98.84318995751038
86,86.0,99.97504862568421,,,99.08007452309678,99.9697694089011,,,98.766244678531,99.97619676689631,,,98.89441115473952,99.97348274062318,,,98.89950720758148,99.97597520362899,99.97069330136897,,98.99228485503751,99.97572516245376,,,98.80659138783903,99.97592221512073,,,98.8473573032903,99.96713714080241,,,98.82325316071322,99.9733523664391,,,98.83363122715211,99.96884883240925,,,98.86499637983505
87,87.0,99.97616363524594,,,99.0967005146215,99.97288827686084,,,98.78879483517655,99.97737917462443,,,98.91394243396343,99.97614631435992,,,98.92240039853705,99.97719833392267,99.97357447616056,,99.01161226411331,99.97743978220512,,,98.82763188053407,99.9783422619248,,,98.86944758200997,99.96922536378919,,,98.84327970989531,99.9757470699975,,,98.85581864768605,99.97098621354121,,,98.88540420047742
88,88.0,99.97815745034234,,,99.11260484083452,99.97463901855976,,,98.81032023055876,99.98085012389797,,,98.9330942771213,99.97731576352233,,,98.94468416478138,99.9806551178747,99.97856094640724,,99.03113476197885,99.97991437693133,,,98.84789779600331,99.97973995909916,,,98.89059095100674,99.97257249145767,,,98.86381445861697,99.97825163496998,,,98.87788839471995,99.97381195739943,,,98.90616626392044
89,89.0,99.98003829526984,,,99.12780331536533,99.97739006952504,,,98.83172667614785,99.98170868225796,,,98.95200172133485,99.98064033107784,,,98.9665360648294,99.98182566166354,99.98251630538422,,99.04980994607463,99.98133785653428,,,98.86772744782057,99.98261170192299,,,98.91211311462081,99.97452423772864,,,98.883657686053,99.9808086567231,,,98.8991004393879,99.97662841377264,,,98.92512251987631
90,90.0,99.98271003651683,,,99.14371648265664,99.97934172714432,,,98.85217622690448,99.98398527078733,,,98.96885474108863,99.98171350516708,,,98.98805303690764,99.98291046298226,99.98688240586378,,99.06814000813323,99.9836765571644,,,98.88646839294535,99.98494784589317,,,98.932557264226,99.97819776767312,,,98.90279350118463,99.98187921428764,,,98.91932848549031,99.97848685702105,,,98.94449774142389
91,91.0,99.98356945715797,,,99.15923334801786,99.98219455599454,,,98.87228398998252,99.98477058648824,,,98.98561493751586,99.98308961508616,,,99.00905096421099,99.98374847188587,99.99096005949242,,99.0861748182806,99.98502343853619,,,98.90449504976169,99.98615445686526,,,98.95224386612897,99.97947683759895,,,98.92189249277847,99.98423042494578,,,98.93914630499481,99.98111291516243,,,98.96296415823417
92,92.0,99.98676684253529,,,99.17387395540526,99.9837664755074,,,98.89141966901194,99.98695285479808,,,99.0024638429997,99.98554739649391,,,99.02780803659802,99.98688240586378,99.9933362511108,,99.10360128865331,99.98723484152104,,,98.92229864338282,99.98721423742786,,,98.97108591373605,99.9829110376534,,,98.93992443271168,99.98619119803104,,,98.95762980007302,99.98217098343947,,,98.98063328007937
93,93.0,99.98770136822172,,,99.18808615698975,99.98591340962597,,,98.9102792918553,99.98871496537475,,,99.01853308430294,99.98714031763507,,,99.0469377024375,99.9878916183068,99.99663093282372,,99.12029960272307,99.98850996467435,,,98.93970990115481,99.98867803158808,,,98.9901783681904,99.9860760151104,,,98.9579958058591,99.98849559005387,,,98.97594688024893,99.98552595740378,,,98.99785571836688
94,94.0,99.99071064807123,,,99.20268786123516,99.98741904740021,,,98.92889762579429,99.99149737664338,,,99.03429886322593,99.98942166401146,,,99.06311026619495,99.98918998916828,100.0,,99.13592710242789,99.99060200583155,,,98.95658931748858,99.99058642520684,,,99.00847220578743,99.98798783436492,,,98.97433443684868,99.98932845828443,,,98.99384262989317,99.98789546549614,,,99.01491605576611
95,95.0,99.99167790646474,,,99.21745509146892,99.9897211181375,,,98.94598012536775,99.99220905356917,,,99.04988885377963,99.99094740471595,,,99.07914248389548,99.99168481028111,,,99.15198954078569,99.99195087846955,,,98.97309607268589,99.99315204117593,,,99.02620067807067,99.98969737092524,,,98.99034056518997,99.99139823899301,,,99.0113815270766,99.99023570433357,,,99.03154607462179
96,96.0,99.99277943680346,,,99.23246084267286,99.99228522563084,,,98.96337289959418,99.99397396515315,,,99.06494574780149,99.99303268588989,,,99.09482407036072,99.9931621150141,,,99.16698188572185,99.99378985874434,,,98.98931585391485,99.99422033497606,,,99.04370714215389,99.99254324095472,,,99.00652921253443,99.99347867328096,,,99.02776349966669,99.9925747082688,,,99.0475806629019
97,97.0,99.99491198655876,,,99.24648940334667,99.99397608835335,,,98.9795806978816,99.99549326344366,,,99.07995474582923,99.99394998727351,,,99.11216413202159,99.99463629962298,,,99.1820436729607,99.99506748391111,,,99.00493877057221,99.9960762437705,,,99.06071269460924,99.99366351767273,,,99.02281385473857,99.9951419968144,,,99.04383665440407,99.99411860325338,,,99.06267657329806
98,98.0,99.99663176111234,,,99.26006342450981,99.99537205058027,,,98.99530795989998,99.99703073533881,,,99.0944164253016,99.99656305526791,,,99.12835645970554,99.99663093282372,,,99.196470829238,99.99680934285618,,,99.02053778022409,99.99707804479712,,,99.07690519640127,99.99632696715408,,,99.03818868074352,99.9970313234342,,,99.05986355697051,99.99631297688231,,,99.0777378173308
99,99.0,99.99743054862181,,,99.27392814736315,99.99728254427124,,,99.00997293375814,99.9986568628608,,,99.1084148640758,99.99741030578716,,,99.14521181098156,99.9975088059712,,,99.21035149555799,99.99802003262737,,,99.03544422515428,99.99777741885838,,,99.09315867825926,99.99748133268504,,,99.05315784668726,99.99874033196035,,,99.0758776965868,99.99719141472288,,,99.09246354574873
100,100.0,100.0,,,99.28692483633264,100.0,,,99.02551604558546,100.0,,,99.12188307904461,100.0,,,99.16189933915815,100.0,,,99.2241506192473,100.0,,,99.05035116136716,100.0,,,99.10867424329174,100.0,,,99.06752485793804,100.0,,,99.09074843830149,100.0,,,99.10725120809151


==> resn50.csv <==
,percent,GDcycle11,GDtime11,TSDcycle11,TSDtime11,GDcycle12,GDtime12,TSDcycle12,TSDtime12,GDcycle13,GDtime13,TSDcycle13,TSDtime13,GDcycle14,GDtime14,TSDcycle14,TSDtime14,GDcycle15,GDtime15,TSDcycle15,TSDtime15,GDcycle16,GDtime16,TSDcycle16,TSDtime16,GDcycle17,GDtime17,TSDcycle17,TSDtime17,GDcycle18,GDtime18,TSDcycle18,TSDtime18,GDcycle19,GDtime19,TSDcycle19,TSDtime19,GDcycle20,GDtime20,TSDcycle20,TSDtime20
0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1,1.0,12.1489350013437,0.0,58.36610122550678,16.8680248262945,37.83572257951032,0.0,88.14208481012939,23.35981759394301,16.644847717646115,0.0,72.63533313506184,15.750200866639583,16.13712994884399,0.0,69.19510743741633,13.039180222568614,20.840679383719362,0.0,67.63800660081408,20.955058526426065,15.539484074660988,0.0,70.6723406455138,15.28508167948528,46.536068589418136,0.0,84.70579862925061,27.332111541852548,55.36762655243581,5.534586386052363,91.08450414076225,52.95297931303835,17.624620735981544,0.0,73.88056053827631,17.789845612401873,5.285545582121625,0.0,41.61964849720357,13.967966654667396
2,2.0,25.453099699628577,5.552204396419716,79.14209439279172,36.301530633579006,66.00969612184852,5.065097921605607,96.24209898025359,49.87715958139201,54.78801914916889,0.0,86.64236091255792,29.843497174105593,47.066751307705175,0.0,86.93010240305026,22.156438751794852,45.30802621925773,5.181132370796065,84.18330903567906,41.47185345662078,40.22167134011799,5.871085389264469,88.31739757197128,32.03256274496503,70.8238973556409,5.574823753376369,94.43761585768765,47.93137736382128,82.21129125749394,10.560687446751555,96.14412013132781,76.30040705104534,55.02603612040333,6.266160236583987,89.56918178018695,34.16383060509915,14.844482770587298,0.0,70.23325168616618,29.847158733944056
3,3.0,51.193648832379615,5.552204396419716,88.05955346966094,50.54088452285349,85.54178126228523,9.166484976269357,98.12204381924461,65.0119828477804,72.58116840099022,6.039215210718004,91.95218494945863,46.74293567533984,57.43576246605243,5.698965435576103,92.68790375223432,32.594365816206285,65.06518175915981,5.181132370796065,90.9013729077687,54.75185754266325,59.08156737528434,10.790816180804725,93.12546052824213,49.74763819137063,87.22841744488211,10.318008383695217,96.6400584071472,58.51442633959605,88.5056499904889,23.216081079781393,98.01291098483723,86.45785639551845,72.58731947588146,6.266160236583987,94.82692098622438,46.62362974139668,30.580326183191055,5.285545582121625,82.73495941975946,47.54065062415948
4,4.0,61.067018344564985,5.552204396419716,92.19395377297887,57.4386573925278,92.80394321165612,13.50450897939741,98.79076428332947,75.1776985386943,83.47023616344713,6.039215210718004,94.76345662974029,59.325424235128644,79.25823779455975,5.698965435576103,95.30634997227625,44.103303712564355,73.80121890464731,9.871348081759574,94.46627271058065,63.17125896990359,73.48748499834883,10.790816180804725,95.16636277170494,61.495964574329385,90.95837841224358,15.055672560055624,97.56461655712062,65.54849166720807,91.33845730002413,39.831868799506545,98.7563281164096,90.76572632070199,81.79105819428048,11.96719974408557,96.86387772629902,55.581299218166,37.56425713917605,5.285545582121625,88.09012366756109,58.93653815440495
5,5.0,76.94245336272628,12.1489350013437,94.41810586914225,63.30949708562766,96.25638781091115,20.872846504578895,99.1361732417538,82.00183465217312,90.97458349890483,11.019994899550053,96.47484617207832,67.08298434943313,83.70988587331279,10.919545275971492,96.64869309510863,55.736307536198225,81.27114959458656,9.871348081759574,96.30238219329624,68.49755240248123,84.30639149761676,15.539484074660988,96.27132572401024,69.82473968030062,93.17636155747998,30.800560862382596,98.10908234130578,73.18256829891128,93.17647815130287,51.57811901709748,99.0842432774506,92.88428589617786,86.78312826886865,11.96719974408557,97.77049288598892,61.450747678689886,48.32611294563872,9.97346437170141,90.82425515652969,68.48693958003841
6,6.0,81.35172272733378,12.1489350013437,95.71927873658693,67.54288748390333,97.2220059790418,28.220259979537722,99.34652312945097,86.25862739847618,93.11573512170774,11.019994899550053,97.5263883737353,72.070770470119,91.96295040068509,10.919545275971492,97.34382783982093,63.97935654920457,87.70360523120561,15.090142410234419,97.2263007914523,72.06978334443816,90.08785627472801,23.196244796205896,96.95700156326453,78.57389463947146,94.61954950038474,40.84272879960206,98.50545414906018,79.92609173218118,94.31193351866914,55.36762655243581,99.1941064892911,94.38186696756463,89.71643450852797,17.624620735981544,98.26194622050534,67.01268479846651,56.77795853309511,9.97346437170141,92.48787266475513,75.28097518632785
7,7.0,86.57022484816042,17.358488250372485,96.57757432064328,71.17179919066197,97.72133889871458,37.83572257951032,99.48249178828672,89.26589124488848,94.4673257762809,16.644847717646115,98.21016582850268,76.12874711307943,93.28188908965325,16.13712994884399,97.77074574267456,69.58825302936393,89.47400776356893,20.840679383719362,97.73353551219218,76.3902221780042,93.58476132541156,30.565550598523878,97.41618918402837,83.92699792653589,95.8657028018573,46.536068589418136,98.81411274959311,84.48516051094231,95.49475046103579,66.02164367421464,,95.49927006261954,91.74769212473947,17.624620735981544,98.5738809545336,70.85421066428377,58.842847996452704,14.844482770587298,93.6408962336224,79.54185272776473
8,8.0,89.73887280920464,17.358488250372485,97.18651108475584,75.83003993944247,98.19657878761237,48.8341589042118,99.57426304460422,91.42377919851761,97.09590958247288,16.644847717646115,98.64852501113319,79.18381508088507,95.00894517730148,16.13712994884399,98.04984812222094,74.86029155649109,90.9920457595196,28.419565330904895,98.04675240385241,79.71543817384827,94.73368693932456,40.22167134011799,97.7424029195397,87.42373575372793,96.65532187369035,55.78500708285773,99.05473255045432,87.71168806654158,96.19071249178988,71.92569665762689,,96.35096803321387,94.46181530835806,26.440076534765662,98.7935871054131,75.80727144096672,68.72198565326912,14.844482770587298,94.49566413416352,82.52708616583139
9,9.0,90.6070900911667,25.453099699628577,97.64621307301312,79.54789310720786,98.53578044379508,56.93244226216974,99.58372695745247,93.01735567893417,97.64758036942472,23.14642466360594,98.94123793135088,81.5005996196571,95.8543046046924,21.402679195949233,98.25366862777715,79.09194435293232,92.08414971342694,37.156860656320504,98.26594818819035,82.21007912917388,95.5100349004506,48.3807180827341,97.98630268264914,89.78832295328367,97.32229420012611,62.69932815858955,99.24052005722912,89.92295312608965,96.7491486029177,84.32821661217659,,96.93344530928681,95.94945536469993,26.440076534765662,98.96108585493772,80.03814242269223,77.07650405054878,22.853359664237015,95.15661272365676,85.15232022517061
10,10.0,92.35848150147763,25.453099699628577,98.00646328636368,82.518717609727,98.75038321469891,63.349079017612794,,94.26924771563495,98.15699081195768,32.37527188755186,99.13805335442603,83.58266768420465,96.52634508278032,21.402679195949233,98.41282973524535,82.08974938627766,92.61135528731559,42.05767440787495,98.4361062126712,84.29570383742266,95.99340261540777,52.31571731087929,98.17600474013733,91.29999120461375,97.73829020810744,64.83329235227714,99.38312514821463,91.59567289542197,97.19073766052159,88.08027802456742,,97.45194755778004,96.7045811781493,26.440076534765662,99.09555827570486,83.06179212436557,80.21112868734348,22.853359664237015,95.67779985719976,87.11279087518835
11,11.0,93.3382312396588,33.04832730802465,98.2944581200197,85.35435885570347,98.91487517216622,67.8057770352888,,95.21938720412263,98.40571769661143,32.37527188755186,99.27363725686786,85.24995462663506,96.88837824361235,28.4551971203597,98.54220862477104,84.42103939122828,93.91606262039566,45.30802621925773,98.57772695713521,86.0457719595908,96.40211189829203,59.08156737528434,98.33092783624984,92.52266178867829,98.13970135883903,77.67367746575849,99.49304259835273,92.84942387910479,97.39245414053966,90.0591277430437,,97.86786464382286,97.1849506488923,34.37506060750374,99.20709163104021,85.630141496112,81.56062855268146,30.580326183191055,96.11769098993554,88.64058806093185
12,12.0,93.57001170575663,42.92140019969357,98.53377161149132,87.41212424419336,99.09051486410598,78.65390809533828,,95.94660623798073,98.6528880132214,43.31722421191985,99.37092015979884,86.59584985198599,97.19483626518598,37.179311000795536,98.65176928283196,86.47060502166617,94.19411535792005,52.881217211597246,98.70135969784114,87.71477148450919,96.74539573474935,62.26779398635413,98.45914933979373,93.4324327885357,98.41039266633831,86.2459192374819,99.55593378027044,93.81627109479305,97.70928560900776,91.33845730002413,,98.17348783070713,97.6224467547277,44.20187414193252,99.30124175857179,87.54040938201238,83.28043154071128,30.580326183191055,96.48920409503758,89.76821138476313
13,13.0,95.81275586152717,51.193648832379615,98.73411984675538,89.14216288870479,99.20090785252702,90.7919338458772,,96.54099719762603,98.78499203983394,54.78801914916889,99.44110710536434,87.89229577922254,97.59899785049991,47.066751307705175,98.74592335397637,87.95931932377616,94.96919002105099,61.82295261448878,98.81188799971767,89.11749842660393,97.13715576035355,69.77731114141406,98.57116799399311,94.16955190825385,98.63676340693057,89.00934863263477,,94.53665356906404,97.95138365564803,92.65785925779124,,98.40614529510931,97.90357983023978,44.20187414193252,99.38220757224578,89.32019842781017,83.63598860589015,37.56425713917605,96.81453957668771,90.683770460168
14,14.0,96.04755455544934,51.193648832379615,98.90332766070192,90.52055028481769,99.2866062288202,94.96277489466148,,97.00552919373625,98.92506200666885,66.20664362092471,99.49510066290999,88.9148658698924,98.00115114338347,47.066751307705175,98.82940547886953,89.14329453349171,95.17606445379226,65.06518175915981,98.9126615960043,90.31223551222044,97.37275882051011,73.48748499834883,98.67207372127069,94.75292364025962,98.81541722532808,92.25850219105845,,95.12010774552353,98.07457195195126,93.37142474152131,,98.58439942317878,98.3482170491949,55.02603612040333,99.45252214257029,90.64791955731302,86.33031543864787,43.43702885912466,97.1096050745074,91.4382012137953
15,15.0,96.80166121286776,56.370986741982286,99.05055539755672,91.67916222219195,99.36396922208694,96.72997089164342,,97.36571232778182,99.02672179066525,72.58116840099022,99.53579884977273,89.84756016253665,98.19210601608222,50.16698408542486,98.90194634071075,90.34555392498436,95.42332108667685,71.72529213196884,99.00529464095999,91.37389882316006,97.63311104444298,82.1603091391504,98.76081717804416,95.22231968097206,98.97437914362678,93.75462963914092,,95.58729529401646,98.25568880139079,94.01075144615115,,98.74156344551798,98.47980075674128,62.71148219296614,99.5138488792702,91.79133107856168,89.82696309563322,48.32611294563872,97.37461127703651,92.09367360479933
16,16.0,96.98130310030893,61.067018344564985,99.17638422779329,92.5297602572194,99.42113244056046,97.66339096968431,,97.66161281751936,99.06511408549424,72.58116840099022,99.54515788839859,90.7666936438518,98.3283368829547,55.379934132144285,98.96721444153012,91.37215110995581,95.87838203262025,72.51458236401056,99.09019618670581,92.30308269890966,97.8194357385789,89.40052981713936,98.84238062767365,95.62133959111272,99.08992504427185,95.26727457043805,,95.98292242232439,98.38568286599094,94.58060449417773,,98.86652401770603,98.58391914930691,65.21236027230418,99.56740949181638,92.76696766390673,89.98515680279368,48.32611294563872,97.61451879178831,92.66725995703212
17,17.0,97.4890050090941,61.067018344564985,99.28721726193841,93.27475591927234,99.4852993079662,98.19657878761237,,97.88497350768426,99.18187212621676,80.03761941887302,,91.46360669250882,98.6180493547864,66.40648579121874,99.02506969919565,92.28807293565747,96.10358603645932,76.71284177497448,99.16822390112398,93.0736804747564,97.98275421368942,94.11651186410283,98.91840821802735,95.97589419836213,99.19020491062085,96.20927133453995,,96.3165197609497,98.47681337856156,95.49475046103579,,98.96490544575744,98.77580307492904,70.74932991009385,99.61444238850423,93.60242191795103,91.09576778307009,51.50690681231851,97.83611583775001,93.1720403340063
18,18.0,97.84389713642717,66.65589641144595,99.3853033911839,93.93816047782882,99.52731880834979,98.53578044379508,,98.04434557390414,99.20439190800225,82.33028490437822,,92.13887141348671,98.7930377346676,69.79624831794509,99.07709242538883,93.08834835433967,96.27235452888449,80.72491306757422,99.2397875843461,93.7758330172816,98.1947183058669,95.13094031110266,98.98994529103258,96.27639312739646,99.27489425053653,97.03313764162219,,96.57865494799805,98.56873344932984,95.84218120228732,,99.04481466999223,98.86831860523864,72.58731947588146,99.6265033845191,94.34293506670109,91.40260603793448,56.77795853309511,98.03389849903628,93.59508054203513
19,19.0,97.9024603320781,68.73105385984188,99.47122315283214,94.44945363985792,99.5606385205005,98.84350144567566,,98.1996337430865,99.27236100416278,83.47023616344713,,92.77931983202458,98.86698145367863,79.25823779455975,99.12393353108399,93.77756411302008,96.64562911290467,83.83674070394126,99.30574279166296,94.37563936214949,98.4883079816294,95.99340261540777,99.05621625212754,96.5368994660972,99.33810947928139,97.6319494568195,,96.82482937884706,98.6567330995197,96.37667303122103,,99.10760727879688,99.04808038457259,72.58731947588146,,94.95498425747361,92.95783918955911,58.842847996452704,98.21673765646689,93.98498446567021
20,20.0,98.26716678752541,76.94245336272628,99.54859213121985,94.9063300108268,99.59927789600034,99.0011856904605,,98.35195841823159,99.32121608654121,90.97458349890483,,93.29574846262166,99.01742541288195,80.78518805049997,99.16637181078481,94.37295034999423,96.77001721072573,89.0410707078807,99.36566671760619,94.91628623354471,98.55246573136148,96.45594408007548,99.11881260960163,96.75719908332445,99.39544389201241,98.07747793913076,,97.02905729496352,98.70776605052218,96.76924865117303,,99.15126128276172,99.14137695465156,77.92501361877619,,95.47840713838684,93.13763555443799,67.36164535175845,98.38431509099033,94.31048153565378
21,21.0,98.3440712530713,85.9675929909249,99.61684722419882,95.30450640044357,99.62284253773942,99.11806657090365,,98.4801111503634,99.37649693017528,92.35598781015888,,93.80768491285801,99.06105650784262,84.44041391895706,99.20460228833822,94.84234011832974,96.92305133868881,90.88084026867391,99.42000092380795,95.38669759398499,98.63211028255343,97.00243753307961,99.17914665155239,96.9497145135288,99.4562164396698,98.39642271834644,,97.21072101365577,98.76471280550369,96.99836734005635,,99.1941064892911,99.21759067690716,80.79341343299059,,95.91981716220843,93.7890625726257,68.72198565326912,98.53432058103981,94.61551970601747
22,22.0,98.51040845173186,88.94738363709355,99.67789031444806,95.67343050135968,99.64424655671927,99.25956328176815,,98.59091633535768,99.41836462359407,93.11573512170774,,94.30240914970473,99.12983067543844,90.4064124383802,99.2388997662932,95.2564331241714,97.06344658976843,92.08414971342694,99.4690393427095,95.77341994399929,98.70375233522046,97.4197339394376,99.2359968328338,97.12657085228355,99.4828558508436,98.63676340693057,,97.37702640456925,98.81598816502016,97.2797118120818,,,99.28155984099652,81.79105819428048,,96.28248238076104,93.87560571819097,77.07650405054878,98.67063458215168,94.8851704243388
23,23.0,98.72910212046001,90.6070900911667,99.7330749160714,95.96891965672918,99.66724471780708,99.32084290115212,,98.69095650869092,99.4357504514138,96.11421437266074,,94.7109088475931,99.21303733619858,93.28188908965325,99.24454807358461,95.65056340968027,97.37015208707346,93.03985728032352,99.51358255479836,96.10906951054933,98.80766057604436,97.8194357385789,99.28883372290088,97.28194094766629,99.51742119223948,98.84616354296767,,97.51705587490392,98.843384721822,97.4737310947425,,,99.30679234439013,85.13590299620508,,96.60000774335326,94.92766144613827,80.21112868734348,98.7935890937034,95.12479457225758
24,24.0,98.77112504174758,92.55736205249615,99.78214240047744,96.23559089103246,99.68213743517119,99.41506239218272,,98.77738468444835,99.47132503730981,97.281819396375,,95.12135255344324,99.25632405936821,95.12667280100928,,95.9890675002412,97.65342316749769,94.1545015272726,99.5535687218596,96.39535197481712,98.86254549003431,98.07455874569965,99.3392043458158,97.41618918402837,99.54174910911667,98.99217761089234,,97.64904477883455,98.88470098569393,97.70928560900776,,,99.38502872853941,88.4068289593965,,96.85684300979356,95.7731565061656,80.64469616553936,98.90236947671657,95.35969120122712
25,25.0,98.93326405777458,94.91705633206516,99.8267026548515,96.47948536710877,99.69607030766832,99.48308093554193,,98.85498291959868,99.48669340816187,98.15699081195768,,95.50621148609795,99.3436525489301,95.8543046046924,,96.26767050011601,97.7707494415901,94.96919002105099,99.57041124770386,96.65636248774442,98.9126207465586,98.55246573136148,99.38752246663134,97.54271709180394,99.56428582264103,99.12252747632529,,97.75245343264717,98.9063728848882,97.92228499872793,,,99.43504317479437,89.71643450852797,,97.08791160255325,95.82491505775107,81.56062855268146,99.00150004759011,95.57843476608925
26,26.0,98.96675984029815,96.11223778955808,99.86662139591516,96.69841404327843,99.70773667156028,99.52299219717435,,98.92782129081809,99.51688136824197,98.40571769661143,,95.80254751459384,99.39688925033612,96.65928579819051,,96.49085052218308,98.02598546840365,95.20316542680459,,96.87249182890238,98.96474588924879,98.70375233522046,99.43230075320464,97.65342207715531,99.5883327075815,99.23226455002737,,97.85716203963032,98.93996525193558,98.03530656870801,,,99.47540344827358,91.74769212473947,,97.284407662916,96.015516722547,82.21894516605512,99.09058201682932,95.77816401387457
27,27.0,99.05587793364155,96.98130310030893,99.90238358473059,96.88172848851482,99.7191354020633,99.54989452569096,,98.99318435523301,99.54296029102044,98.68037794518109,,96.12190706899554,99.46083409023115,97.19483626518598,,96.70327642715635,98.13046156749488,95.85997116044605,,97.0676455550063,99.00647449360088,98.82705602981022,99.47437395554887,97.75623798255575,99.60462092680189,99.3065715200867,,97.95872707473943,98.95816051892236,98.20174366906515,,,99.51472119007815,93.80082690854427,,97.45999004436997,96.67258040741758,83.63598860589015,99.17075508191485,95.96472202524625
28,28.0,99.17543424666168,97.60333139416035,99.93500263451037,97.06715395840689,99.72550724278541,99.58192489891495,,99.05230553193958,99.57079102998198,98.80810016772584,,96.40853288115807,99.4822256667776,97.6310624419249,,96.8795084894827,98.35540848800548,96.04186937137355,,97.23684142846797,99.0449684499083,98.92907103338794,99.51423500453824,97.84550900243379,99.63426978431616,99.37757423391518,,98.05714263257785,98.9872242528568,98.26040098050998,,,99.55219673617276,95.61557178019376,,97.6037290535907,96.71996976316406,86.63142982285362,99.2420387105782,96.14083755835544
29,29.0,99.20405275659715,98.20003455499862,99.96416786443086,97.23481369616341,99.7341330494138,99.60888165144297,,99.10724460481852,99.60102684795334,99.02672179066525,,96.64405045415552,99.53253798166043,98.1078170877846,,97.00975673680766,98.44636023639997,96.23466554862539,,97.38019338023332,99.08060220428794,99.01473675276551,99.551330516726,97.91741851662266,99.64845081609191,99.4562164396698,,98.14978204866792,99.00348945827258,98.38568286599094,,,99.58274965401674,96.6524557752853,,97.7401566868476,97.2728250365212,90.1451949256055,99.30682760463151,96.3017111553732
30,30.0,99.29957629633316,98.36922525171626,99.99072377452471,97.39286636505604,99.74534976206697,99.63982999442543,,99.15578464005111,99.62564715439278,99.06511408549424,,96.86353158024103,99.56467940125322,98.34511229621894,,97.15268818739587,98.62757065661285,96.27235452888449,,97.51008204626676,99.12033066466172,99.08771571963653,99.58555761612092,97.96998084336046,99.66417054579134,99.49199019982117,,98.23952015973475,99.01933032522571,98.451656433736,,,99.59399511456431,96.99953155830677,,97.849231338122,97.35605464976577,91.40260603793448,99.36430687226849,96.45857010266704
31,31.0,99.32315087301518,98.72910212046001,99.99483064373342,97.53082900769114,99.75247133925667,99.66601719024783,,99.20230401779193,99.64771325061797,99.18187212621676,,97.06664855669953,99.58208346506704,98.64484492823533,,97.27855319131127,98.69097817650598,96.64562911290467,,97.62068259424619,99.16580641447858,99.16580641447858,99.6177108131804,98.03757743031935,99.67586413406629,99.52913512065619,,98.32119619431349,99.04559850151425,98.54931414920063,,,99.62211245797084,97.6224467547277,,97.94084168721689,97.43669567376114,93.04672963626302,99.4165784085485,96.60928087019714
32,32.0,99.34357488348577,98.91547992835028,,97.66541193964802,99.76214900823612,99.68213743517119,,99.24337573031342,99.65635152507329,99.25880379300355,,97.23437762189481,99.61243140266774,98.86698145367863,,97.33172453483833,98.78248247295393,96.83734748014156,,97.72312108661495,99.22936501946666,99.28787337065559,99.64786006746847,98.10372741705937,99.68718391679545,99.55437475187635,,98.3973683980764,99.06085702979924,98.59869104073321,,,99.64749810833221,97.92535286945274,,98.03654346534823,97.87804992641202,93.7890625726257,99.46437563051943,96.75131772524638
33,33.0,99.39883429357951,98.9797632093572,,97.7891939769634,99.76837700579318,99.69684221348693,,99.28055232174331,99.6761744350675,99.32121608654121,,97.41145737580797,99.63835815640604,99.01742541288195,,97.3939218129103,98.90371903769177,97.02805964110233,,97.81055080212509,99.28787337065559,99.32435047118807,99.6754898925917,98.16436490144538,99.69989023068803,99.5718057745558,,98.47239742965463,99.07712474179475,98.67193096082065,,,99.66826214004672,98.43933298475004,,98.12595995899429,97.94076537590232,94.85887885290036,99.50754372009018,96.88860902925919
34,34.0,99.46225667230009,99.07524529502622,,97.90517041774473,99.77343497288079,99.71039478776457,,99.31417882642934,99.69585112762304,99.3870573453579,,97.57981392769699,99.6655567558188,99.06969317049224,,97.48341445679188,98.9927469709809,97.38554431743142,,97.8956828561081,99.30983064022485,99.3735803534793,99.700819533518,98.20995049510121,99.71043378190072,99.5883327075815,,98.54038696918737,99.09237104575244,98.71244948176127,,,99.68875533960596,98.56965961539221,,98.20649299783555,98.28118512657463,95.7731565061656,99.54689815007815,97.02461213809428
35,35.0,99.52957380797582,99.18227754539387,,98.00896144875078,99.7790570041271,99.72414935390528,,99.34840594680527,99.7013387521119,99.43126275524405,,97.72042701442464,99.68012742943769,99.14331640943465,,97.57793056944438,99.09319566137009,97.67973771484449,,97.96638582219784,99.32435047118807,99.48732572497785,99.70200543896975,98.26396646183487,99.7216237834505,99.61154084037597,,98.61177927805052,99.11841887833184,98.76233924758048,,,99.70851853778773,98.78679344032135,,98.28284032584875,98.33736810065751,96.0694596749996,99.58273147144402,97.14634559146053
36,36.0,99.54223858304715,99.29957629633316,,98.1115331574017,99.78597009911809,99.73866213811763,,99.37938499175416,99.72599670048984,99.47132503730981,,97.87124896391619,99.69609208781614,99.14331640943465,,97.66882244071822,99.20783323131586,98.02598546840365,,98.0216776985852,99.34909928242057,99.59611226187943,,98.3158486908165,99.73019923819527,99.64083823304108,,98.67700976575495,99.13399959108777,98.79406638684628,,,99.72490356145033,99.04136624836941,,98.3523162702061,98.41490199542469,97.2728250365212,99.61530786358384,97.2679565485465
37,37.0,99.58583253704231,99.34357488348577,,98.20513119112711,99.79203698375763,99.74751749449246,,99.40701058094169,99.74039924241409,99.51036775250405,,98.00822147133876,99.70843854104368,99.21785954236418,,97.75410148799388,99.24468108638523,98.14275032037061,,98.05600522855455,99.3706528513682,99.66480724198928,,98.36472443965201,99.73863488926395,99.65842447643567,,98.73883295444007,99.14977935209144,98.8364062442688,,,99.73133595665101,99.14137695465156,,98.41967886242695,98.67866662590798,97.47333519016217,99.64544758201961,97.38391026131747
38,38.0,99.60170619742237,99.46225667230009,,98.29307078664121,99.79751534841711,99.75827802771843,,99.43354648553031,99.756533781936,99.52437872606065,,98.11383296470278,99.72952565299481,99.25632405936821,,97.8309382717625,99.28869915976053,98.37591735537507,,98.10382966071647,99.41525090721572,99.72255091980162,,98.40853302078958,99.74827009506662,99.67513242024427,,98.7974737487375,99.16923228639696,98.88364986114512,,,99.7462027686354,99.22246209785921,,98.47935955935043,98.71328953712793,98.28118512657463,99.67316505676752,97.49567312664567
39,39.0,99.63927147768791,99.53389169861056,,98.37644031530014,99.80146768402253,99.76837700579318,,99.4596141219447,99.76921416682941,99.57079102998198,,98.22496435753713,99.73582568802378,99.33892252414611,,97.89930408233215,99.32623793062119,98.58875694383407,,98.16107189001698,99.45292709867698,99.75825326511799,,98.45189493706813,99.7557335777112,99.68718391679545,,98.85549184549579,99.18588635733231,98.90782827377858,,,99.75932974470206,99.28896696016714,,98.5361288317794,98.83869090911075,98.41490199542469,99.69868002717315,97.60259973263238
40,40.0,99.65454001264308,99.59451719460296,,98.45130857558277,99.80567457214845,99.77734465837688,,99.48222694519595,99.77475949742342,99.59404833527176,,98.32935233242792,99.7419364744384,99.39688925033612,,97.96244486918744,99.40761020077404,98.70228450592418,,98.2148457851978,99.48732572497785,99.78248978605345,,98.49307439815678,99.76313012559264,99.69989023068803,,98.90785313324112,99.21387237076516,98.94526760147987,,,99.76444513721596,99.343953552561,,98.58919243822943,98.85567030721893,98.82062007619163,99.7222744904008,97.71303674511181
41,41.0,99.68876639959838,99.64364177299085,,98.52563389147349,99.810556620479,99.78341056691656,,99.50352428563754,99.78689805909826,99.62219749266694,,98.4147805219071,99.7494313420221,99.46345829321515,,98.01730909585224,99.43179810998315,98.89800841844335,,98.26411286578407,99.54250117792117,99.82222727047785,,98.53365372535717,99.77164925525905,99.71324286144552,,98.95978358324452,99.23085818288104,98.96524424816221,,,99.77648272528063,99.43877363703879,,98.63656130452753,99.06491790799407,99.08252441979694,99.7439506903612,97.78681145415305
42,42.0,99.69676219667689,99.68876639959838,,98.59665344962441,99.81431109368803,99.79178772441897,,99.52350141540107,99.79793831881736,99.64626093425183,,98.501880535441,99.7675891661895,99.51705457163685,,98.07154041474605,99.46145189484102,98.95334724301682,,98.30960308723121,99.57021086103626,99.85575585180199,,98.57205518694755,99.77829349863434,99.72567353995183,,99.00861029785337,99.2489430749018,98.9992356236929,,,99.78699712417466,99.48437860883405,,98.68170862708492,99.11238226350663,99.29524090525251,99.7637908830758,97.86087139721263
43,43.0,99.72781690615727,99.72781690615727,,98.6649122502442,99.8190825549813,99.797719128053,,99.54011035060907,99.80913295860894,99.65819559992593,,98.58946325723514,99.78412360355242,99.53744775356319,,98.12139355112728,99.5231302307502,99.12642891418861,,98.35423442535284,99.59611226187943,99.87792353971176,,98.60960818856486,99.78491977585261,99.73486212498722,,99.05637409334696,99.26649399958893,99.01518658014461,,,99.79536425310046,99.52632867921749,,98.72428450847389,99.12588753785232,99.52517573588007,99.78242624740146,97.95319368600606
44,44.0,99.73461480307368,99.75841990571152,,98.72553965675539,99.8226781906838,99.80419951016233,,99.55321255282563,99.81931418855366,99.6806837066227,,98.66592509886252,99.79502782145467,99.57792140766753,,98.16512643905668,99.56537830361614,99.24468108638523,,98.39742867435817,99.62040919212669,99.88256111541756,,98.6451267472511,99.79260705095207,99.74595968875668,,99.10099732393398,99.2847736667127,99.0466455553202,,,99.81158655530012,99.58274965401674,,98.76744761579995,99.2846888700035,99.5609566951899,99.79963163768907,98.04086530755843
45,45.0,99.76147597215567,99.78782796874883,,98.78443012125382,99.82705679884025,99.81032547650595,,99.56863298962546,99.822350610057,99.6971939743015,,98.72731280958362,99.8065794359739,99.61428850738598,,98.2088235776472,99.59140253801884,99.2931622584889,,98.43684625880638,99.64632796837229,99.89041322354882,,98.67907893452447,99.79862511516559,99.7557335777112,,99.14340038403205,99.31497907245226,99.06697987038136,,,99.82070754753619,99.61317887921368,,98.80693763084619,99.41338323299152,99.70715463162455,99.81551051240278,98.12967106196955
46,46.0,99.76734792929875,99.79773181295602,,98.84074483715251,99.83039308600915,99.81379464614776,,99.58372695745247,99.83193616683171,99.71289734251121,,98.79272371187656,99.81642779222206,99.657457732937,,98.25072215918624,99.6252253790708,99.34974188262571,,98.47082815426221,99.66770430155204,99.90342991461702,,98.71161493762799,99.80465883590506,99.76524702853895,,99.18306135536996,99.3333330093784,99.08220068659132,,,99.82840196079653,99.644235434382,,98.84389325276115,99.42216625231457,99.77042046914228,99.82069748158715,98.21446469516448
47,47.0,99.78782796874883,99.82037579948879,,98.88425433425525,99.83518419006036,99.81974479459753,,,99.8348494680342,99.74438345143186,,98.85187353042268,99.82206127894898,99.68012742943769,,98.29145695970102,99.66378245227229,99.42109502924018,,98.50144800707143,99.68788863128782,99.92378439514547,,98.74303053354186,99.81170206264876,99.77275548197338,,99.21938247752581,99.35313713926102,99.09556856281205,,,99.8321180175344,99.67121770324061,,98.87936674942621,99.52517573588007,99.83863518783554,,98.29719015738411
48,48.0,99.79572492179427,99.83231544781582,,98.91068705328813,99.8369577609776,99.8249039077806,,,99.84308357992987,99.76921416682941,,98.90181324132578,99.82617462076902,99.70573661764188,,98.32738353525457,99.67621754518589,99.50359532041361,,98.53590251521446,99.70696749655399,99.932000671791,,98.77515679945515,99.81722367869477,99.78194498476809,,99.25446718090197,99.37179427197917,99.12359230563887,,,99.83958730857435,99.69484671675771,,98.91008460927283,99.5401215058136,99.86968221456894,,98.37439064242173
49,49.0,99.81326984022009,99.85048919079112,,98.95297094027578,99.84031507954693,99.83016807299894,,,99.85062125941482,99.77475949742342,,98.94950839781266,99.83148783507897,99.72516143489831,,98.36281921142971,99.6911475377015,99.56123841321944,,98.57006267117917,99.72613583144685,99.93723554068296,,98.80606093976434,99.8227840954449,99.79074635090048,,99.2853538333896,99.40360149618068,99.14449549652872,,,99.84624401999318,99.72490356145033,,98.94284613833265,99.55446105153086,99.89567017885909,,98.44430710983663
50,50.0,99.82037579948879,99.86827339828719,,98.99054994017654,99.84444163889896,99.83518419006036,,,99.85377308668745,99.79608417815999,,98.9960313583707,99.84308046749696,99.73805466868993,,98.39594873758314,99.72213454075587,99.59623029665495,,98.60279097076713,99.74314685807587,99.9516065592081,,98.83549494721967,99.82963631704385,99.79862511516559,,99.31512433803152,99.4224247074561,99.16578522774827,,,99.85305053311826,99.7334700434063,,98.9724135383003,99.63137103643886,99.91318407228881,,98.51303058383135
51,51.0,99.83231544781582,99.88298699259452,,99.03663428092115,99.84756107830924,99.8367883824252,,,99.86141553616417,99.80913295860894,,99.03845663971273,99.85083746462486,99.7494313420221,,98.42435335547782,99.73102569977382,99.66378245227229,,98.63493247726971,99.75955222735838,99.9612139157929,,98.86234252801384,99.83490970927382,99.80641188994414,,99.34465458754832,99.44123996205192,99.18679972965467,,,99.8549344963476,99.75026424328105,,99.00037681415088,99.64221037830505,99.94039550121364,,98.57599047256927
52,52.0,99.83518153454143,99.89654092021433,,99.08194072364648,99.85180753899124,99.83821098848499,,,99.86774771316178,99.81931418855366,,99.07642499293998,99.85474532792969,99.76846184534998,,98.45543603735307,99.7420000671444,99.68283948829259,,98.66555610686802,99.76979424720885,99.96388736112502,,98.88902025996867,99.8411169917513,99.81430143010932,,99.37280279951796,99.46303882927103,99.215778521149,,,99.86118999970155,99.76444513721596,,99.0298041880508,99.69893449505068,99.9524452571419,,98.6390665172023
53,53.0,99.85374195198243,99.89991465694385,,99.1250955192481,99.85488793990255,99.84403325168466,,,99.87440426017253,99.8255774827443,,99.1157607148167,99.85741390839131,99.78573581429796,,98.48681815086606,99.76520504956949,99.70449725332017,,98.69335808771733,99.78447423087758,99.97239090994358,,98.91569499701053,99.84597665103472,99.82192678316481,,99.40016039865876,99.4916086163159,99.238576658015,,,99.8668037539574,99.77744204361855,,99.05862515885964,99.70715463162455,99.96177401781738,,98.69879375239637
54,54.0,99.86739618714657,99.91057798381497,,99.16636012990274,99.8590894877453,99.84738663385885,,,99.87655262041419,99.83559916910018,,99.1516363988897,99.86740258145211,99.8065794359739,,98.51497965992209,99.78541791919308,99.7322021444295,,98.72236655317879,99.79836254459352,99.98049360591253,,98.94317270717453,99.8508984356022,99.82771018180472,,99.42589524163746,99.5140352849012,99.25974493021876,,,99.8713851770689,99.78939317712718,,99.08566372019698,99.75612130505931,99.96989063572838,,98.75476227641087
55,55.0,99.87111129336465,99.91383504928636,,99.20299648514185,99.86214082207611,99.85164319547276,,,99.88259282299106,99.84308357992987,,99.18240495780516,99.87196610832048,99.81843380975742,,98.54384613117024,99.79344624755412,99.76394124047162,,98.75065873535272,99.81149742951688,99.98240189329955,,98.96871229005212,99.85671324861818,99.83490970927382,,99.44986866943039,99.5321824646751,99.2847736667127,,,99.88058845559942,99.80442464490696,,99.11123598387533,99.76024796274817,99.97672393649394,,98.8120208973806
56,56.0,99.88379024480173,99.92292792055835,,99.238677370367,99.86488411728836,99.85506690919253,,,99.88800276568148,99.85199554869756,,99.21010476422984,99.87474161243513,99.82676199373249,,98.57249136040083,99.8094144012446,99.78631726375248,,98.77892140371183,99.8246951131632,99.986672685328,,98.99405471659158,99.86133890407456,99.8411169917513,,99.4727939505209,99.55152403025072,99.3162325287395,,,99.88615801777739,99.82141250610151,,99.13600350738517,99.77042046914228,99.98510476451614,,98.86643386102035
57,57.0,99.88718654973577,99.93004543063448,,99.27547979277428,99.86849589884449,99.85942274659284,,,99.89049734595817,99.85986372437034,,99.2378856385224,99.87822854344806,99.83929033976786,,98.5991063494627,99.8150156293312,99.80598648260953,,98.80579895287035,99.83638231182019,99.9929072282842,,99.01823733768607,99.86685047636182,99.84597665103472,,99.49422985580675,99.58009994398016,99.3447691335676,,,99.8912665853441,99.82952271011413,,99.15999724679311,99.80781664415417,99.98962256539697,,98.91818775430143
58,58.0,99.89896344896336,99.93595259560003,,99.31057266216216,99.87240429945165,99.8641463740334,,,99.89422003722838,99.86774771316178,,99.26471199802445,99.88774931406994,99.85083746462486,,98.62444308986265,99.8231788878645,99.8160168211486,,98.83261069644765,99.84742112914029,99.99567444080039,,99.0368537789906,99.87124043363542,99.8508984356022,,99.5140552375862,99.59721858819478,99.36556325591917,,,99.89607252246158,99.83805345039823,,99.18268749750018,99.81032134670767,99.99329531797397,,98.96545691381627
59,59.0,99.90749697160479,99.94252465304609,,99.34247352840136,99.87564940971694,99.86622115542258,,,99.90341043863098,99.86979176958934,,99.28803761171655,99.89065025936041,99.85540612228745,,98.64854433737634,99.83424617675719,99.83424617675719,,98.85841297307472,99.85784232903222,99.99826806133186,,99.05684200720026,99.87566477112793,99.85707626915207,,99.5331408633283,99.61394697255037,99.40360149618068,,,99.89788055964493,99.84624401999318,,99.20520860235322,99.84071837135689,99.99475591858177,,99.01185785191348
60,60.0,99.91057798381497,99.95052792098119,,99.3725802101481,99.87828106444636,99.87085076505123,,,99.90857249094412,99.87561905302688,,99.30972422878735,99.89275072068563,99.86132373296122,,98.67058773759257,99.84274754718068,99.84417476047697,,98.8837737379029,99.86872454408557,100.0,,99.07968500478634,99.8808532040648,99.86133890407456,,99.55140450604098,99.64180640437321,99.4224247074561,,,99.90254824704613,99.85348375584387,,99.22707555687337,99.86601000892209,99.9976875016456,,99.05493661179267
61,61.0,99.91302131910601,99.9560159608642,,99.40260990822743,99.88045628901713,99.87564940971694,,,99.91656710863236,99.88140339465097,,99.33165337170759,99.90059677561615,99.87196610832048,,98.69321937004555,99.85233099329184,99.85662029200519,,98.90876044612358,99.87792353971176,,,99.1028667811688,99.8849675681951,99.86715816747613,,99.55593378027044,99.65827445464022,99.44750317455144,,,99.90704551861079,99.86169703990069,,99.2477635285227,99.86756774139515,100.0,,99.09690583339552
62,62.0,99.92007779782901,99.96006399156406,,99.43201224262077,99.88443447598992,99.8785336788226,,,99.91803743788014,99.88399174793349,,99.35153683904852,99.90345110718239,99.87731002344019,,98.71478998197003,99.85972699275342,99.86811243952961,,98.93378405026816,99.88072950431742,,,99.12664564911412,99.88912257909406,99.8732542869773,,,99.67277090412229,99.4716704874458,,,99.91095955323304,99.8681090054892,,99.26803014301898,99.87330619744957,,,99.13663891424646
63,63.0,99.92292792055835,99.96444531532288,,99.45975196201783,99.88861812209115,99.88210540234472,,,99.92264974097364,99.89000250829889,,99.36988661833597,99.91130539263321,99.88724792755306,,98.73362214234437,99.86811243952961,99.87572082949228,,98.95801859538838,99.88436734792579,,,99.14876548662761,99.89400827113792,99.87890602266269,,,99.69861828756692,99.50182093075775,,,99.9153518072164,99.8809609008073,,99.28788807466448,99.892964302034,,,99.17141060079895
64,64.0,99.92910942901221,99.96829682079232,,99.48580752643687,99.89065021488105,99.88620830056252,,,99.92624009887543,99.89422003722838,,99.38648144675946,99.91247539306188,99.89025979375664,,98.74933822438959,99.87462086911357,99.8878164935532,,98.98231217945246,99.88703212826856,,,99.16958623642435,99.89786499086259,99.88469592474745,,,99.71272945512634,99.52010896737721,,,99.9193264571693,99.89026690035661,,99.30707677409164,99.89436723151107,,,99.20533743057908
65,65.0,99.9316592553649,99.96940546411498,,99.51167527920394,99.89500127998662,99.88991659653563,,,99.93061390658976,99.90733506353381,,99.40299710185371,99.91609015339246,99.8949461789113,,98.7702458686396,99.88202907273636,99.89756800988705,,99.00641083780708,99.89041322354882,,,99.19064552526783,99.90176599636509,99.88912257909406,,,99.72565041475822,99.53909715622348,,,99.92341007606377,99.89607252246158,,99.32536717919072,99.9107407635939,,,99.23965900808967
66,66.0,99.93595259560003,99.97286979348144,,99.53647303141133,99.89821485472167,99.89329192960274,,,99.93416951634966,99.91301390543174,,99.4183801584504,99.92078031010699,99.90382578071768,,98.79089552413572,99.8878164935532,99.90518294616845,,99.03063645781106,99.89521153897967,,,99.21146496667836,99.90636287924305,99.89463839428136,,,99.74852684342734,99.57047936890298,,,99.92704420015815,99.90103961668925,,99.34341990864331,99.91318407228881,,,99.27300757206314
67,67.0,99.93697377262086,99.97419115544584,,99.56101814097197,99.90119151252438,99.89803423271493,,,99.93572377423659,99.91803743788014,,99.43403757040522,99.92425563469304,99.91173574037298,,98.81083662923916,99.89665404886647,99.91274712023507,,99.0517372030213,99.90342991461702,,,99.23260686918773,99.91032015646279,99.89964238865011,,,99.7609265771995,99.59155050085862,,,99.92854221161406,99.90644311824384,,99.36133207436669,99.91555555703184,,,99.30231830059827
68,68.0,99.94371461827585,99.97747374013221,,99.58447993086743,99.90307333888228,99.90191624175195,,,99.93952749012519,99.92264974097364,,99.44748038468428,99.92708819148241,99.91573583104163,,98.8299345715384,99.90276702180354,99.91559956320518,,99.07240769500136,99.91063504676103,,,99.25265513564342,99.91471710165789,99.90464552854097,,,99.78096114351568,99.61045809400143,,,99.93223020387633,99.91095955323304,,99.37833011967011,99.9285017152415,,,99.33198329866225
69,69.0,99.94873840129829,99.98047592695917,,99.60533935320571,99.90749540812936,99.90677992878803,,,99.94249852176996,99.92731087373711,,99.4600702061179,99.92939491245897,99.92321250625903,,98.84685068485746,99.90756746931557,99.92245696158759,,99.09516756032096,99.91741329579683,,,99.27203841122314,99.91816150085309,99.90975082202388,,,99.79213348257827,99.63829220198136,,,99.93577229397626,99.91897491496935,,99.39473201971943,99.93033244199316,,,99.36067926476503
70,70.0,99.95052792098119,99.98268139633043,,99.62667587744343,99.91176243455685,99.91008642889328,,,99.94613006197117,99.93149085631573,,99.4727766772458,99.93519934777146,99.92578467817007,,98.86459552007761,99.91308421442183,99.93008240940425,,99.11704122371046,99.92378439514547,,,99.29149969576882,99.92165207163251,99.91329540949056,,,99.80359460066082,99.65827445464022,,,99.93921460192722,99.92341007606377,,99.41012654319299,99.94039550121364,,,99.38784917840728
71,71.0,99.95490240064431,99.9847847891304,,99.647275271147,99.9149055613893,99.9151487014285,,,99.94909018276599,99.93475043091065,,99.48429733664614,99.93922692344186,99.92970505254053,,98.88294471148193,99.91744942696724,99.93793229348562,,99.13924166235152,99.93019503326184,,,99.3112430065881,99.9257118516219,99.91688610568403,,,99.82012451962578,99.67728416436647,,,99.94223047371824,99.92760485204256,,99.42520306997366,99.94205728686924,,,99.41348737715639
72,72.0,99.9560159608642,99.9883712769492,,99.66816037885843,99.91776657243544,99.91991366595249,,,99.95039481268756,99.93872798565351,,99.4953373490695,99.94205460899376,99.93578809269206,,98.90085713667497,99.92245696158759,99.94101166758516,,99.1598053955532,99.932000671791,,,99.33025722751711,99.92905223624163,99.92112627078563,,,99.82971032008942,99.70434988305367,,,99.94372921838915,99.93223020387633,,99.43917398223124,99.94438832625568,,,99.43807361799692
73,73.0,99.96006399156406,99.99059127440266,,99.68745712885034,99.92177505465632,99.92383766423654,,,99.95332977184493,99.94249852176996,,99.50391367911742,99.94368139915679,99.94150017202487,,98.91806823655202,99.92852100382993,99.94651985659203,,99.18087559965211,99.93376735030255,,,99.34811586293561,99.93295224717001,99.92450070185771,,,99.84108868892572,99.72119052850881,,,99.94693749255161,99.93602616663127,,99.45397647171598,99.9524452571419,,,99.46153582930228
74,74.0,99.96122449414344,99.99278985781505,,99.70531688143868,99.92453689882562,99.92698251721387,,,99.95607816376125,99.94613006197117,,99.51229444645921,99.94642656874831,99.94368139915679,,98.93416758569501,99.93327423915446,99.95302693437043,,99.20052498869204,99.9353636868349,,,99.36555210384373,99.93605075049346,99.9285120941795,,,99.85362440732979,99.74794790407324,,,99.95005813949585,99.9420252856319,,99.46848035224511,99.9537056686334,,,99.48374722776873
75,75.0,99.96529188075505,99.99475356707221,,99.7217284857558,99.92849669450085,99.9312142347486,,,99.95893642454652,99.9495804351549,,99.52121853884289,99.95027686245986,99.94642656874831,,98.95007907978508,99.93763220828811,99.96043555009123,,99.220108390484,99.94210865308453,,,99.38312633047813,99.93916750552856,99.9317063559076,,,99.86233735258371,99.76435230167161,,,99.95279348605638,99.94588063220559,,99.48292666822826,99.96112173185881,,,99.50552867911242
76,76.0,99.96829682079232,99.99650101344555,,99.73841370351059,99.9312142347486,99.93596731805108,,,99.96162620028714,99.95358159469205,,99.52998228160621,99.95213938213759,99.95213938213759,,98.96614604960557,99.93946396392181,99.96481537390662,,99.23949068113207,99.94700574440651,,,99.40074412503127,99.94281249815765,99.93491801030262,,,99.87485661059645,99.78550466182713,,,99.95415341062586,99.94964123371855,,99.49667785970304,99.96177401781738,,,99.52535810466287
77,77.0,99.96889193079532,99.99827763907828,,99.75487467407834,99.93528906170457,99.93841534204205,,,99.96243778232531,99.95682754402543,,99.53810359495566,99.95724763257566,99.95724763257566,,98.9819098396029,99.94124421040672,99.96938925030963,,99.25859322773843,99.9516065592081,,,99.41774424457778,99.94569381341007,99.93867144914644,,,99.88257814428792,99.7993350122796,,,99.95706525537412,99.95279348605638,,99.51019443625806,99.96339252470821,,,99.54459568417799
78,78.0,99.97028874447513,99.9998497145052,,99.76997721083991,99.9380405923874,99.94120649603703,,,99.96510573883684,99.9597609086522,,99.54515788839859,99.95839971570516,99.95984089742154,,98.99668228021093,99.94629943514798,99.97219851079429,,99.27697306860838,99.95650302054786,,,99.43361811740424,99.94859465849837,99.9419301680445,,,99.88947762910392,99.81751482968603,,,99.95989873691245,99.95637360285092,,99.52277577196614,99.96947025552083,,,99.56305962071241
79,79.0,99.97286979348144,100.0,,99.78556656891543,99.94106030222885,99.94506636242347,,,99.96597729025211,99.96206207014306,,,99.96029113050888,99.9649444505372,,99.0111276010858,99.94838587352434,99.97613272180611,,99.294923423518,99.9603977042129,,,99.45000378663518,99.95199181603478,99.94597002923132,,,99.90008023541587,99.83035871381138,,,99.96238224594445,99.96012544197768,,99.53519463327098,99.96989063572838,,,99.5807805979985
80,80.0,99.97392447550814,,,99.80086795289802,99.94477239024381,99.94767474127153,,,99.96854780904256,99.96510573883684,,,99.96469565810987,99.96663314435317,,99.02591935694545,99.95302693437043,99.9793698575291,,99.31210214842721,99.96161719561043,,,99.4661858801684,99.95466470005397,99.94813965355542,,,99.90662001591022,99.84108868892572,,,99.96361701062342,99.96275274887655,,99.54717021286147,99.97511358734131,,,99.59712940289592
81,81.0,99.97627037514275,,,99.81526212867706,99.94767474127153,99.95024373972836,,,99.97063757785727,99.96803282968742,,,99.96618145721607,99.96892931502705,,99.03954777283005,99.95740230670624,99.98315233538221,,99.32877244847144,99.96280980623102,,,99.4816744148952,99.95735759524848,99.94988660100397,,,99.91345367239906,99.85638444065256,,,99.96626040877726,99.96579268978672,,99.55933250364754,99.97636507469781,,,99.61177172304613
82,82.0,99.97681820866173,,,99.82474413863211,99.95038687573107,99.95384644361033,,,99.97312798418085,99.97041078817496,,,99.96722342886308,99.97251267036074,,99.05350493802001,99.96062484604724,99.98693494439068,,99.34380539111696,99.96514832514004,,,99.4960117516326,99.96051480770335,99.9532489787619,,,99.92180620994135,99.864971440084,,,99.96883318424766,99.96903894605795,,99.57071106025113,99.97672393649394,,,99.62675216114089
83,83.0,99.97936522418075,,,99.83632524702465,99.95435115954938,99.95630186200118,,,99.97380165557573,99.97312798418085,,,99.96892931502705,99.97661582224507,,99.06681471511341,99.96462516363368,99.99002770724782,,99.35980758506501,99.96843797733496,,,99.50935794327049,99.96298821908005,99.95614547412357,,,99.92698506975302,99.87780315124517,,,99.9710872617989,99.97167868504407,,99.58107952038401,99.98105352494785,,,99.6420764887181
84,84.0,99.97987481893979,,,99.8497564496053,99.95798691629165,99.95965201293735,,,99.9760042009724,99.97380165557573,,,99.97271136644935,99.97720998101695,,99.07995160887903,99.96661232423159,99.9939302398671,,99.37541862901674,99.97174067996649,,,99.52333279609351,99.96621520166369,99.95933645016727,,,99.93527399007088,99.88721220103038,,,99.97220771176603,99.97380966293802,,99.59136894212477,99.98485759320971,,,99.65591462990376
85,85.0,99.9821997601432,,,99.86150649411395,99.96024325950862,99.96096529548399,,,99.97820622452537,99.97569425217826,,,99.97529357630673,99.97918685868181,,99.09233787754914,99.9701159826832,99.99672273673919,,99.39063282067993,99.97484324286279,,,99.53771213990392,99.96855178408903,99.96283300593711,,,99.93987234382293,99.90008023541587,,,99.97460511563293,99.97477826673567,,99.60218255482887,99.98510476451614,,,99.66943699998238
86,86.0,99.98268139633043,,,99.87390073819937,99.96312323480453,99.96463521125617,,,99.97893046982504,99.97623934359468,,,99.97720998101695,99.98265299896991,,99.10436652544819,99.97121121632482,99.99845884681015,,99.40571483609004,99.97814510260685,,,99.55044037451205,99.97090796179882,99.96525111216391,,,99.94502889599929,99.90662001591022,,,99.9769388847246,99.9771255570428,,99.61282796919811,99.98600931644131,,,99.6824661181165
87,87.0,99.98323567713508,,,99.88592178444881,99.96642032220798,99.96785297816177,,,99.98106719489125,99.97820622452537,,,99.97884155031652,99.98446655864015,,99.11599080758518,99.97468458463158,100.0,,99.41949694875402,99.9807731731705,,,99.562374075288,99.97367459577215,99.96768902847525,,,99.95133133342827,99.91822340158558,,,99.97898222485206,99.97928672090846,,99.62300220463813,99.98917691907326,,,99.69503736192196
88,88.0,99.9847847891304,,,99.89781803109302,99.96900800749775,99.96914191300439,,,99.98281050439145,99.97908739438846,,,99.98136641604837,99.98722566820238,,99.12772598959093,99.97613272180611,,,99.43305084517256,99.98159665901963,,,99.57376818130385,99.9758277722561,99.97069073914993,,,99.95525274825535,99.92528426427589,,,99.97999754293181,99.9816516496375,,99.6265033845191,99.98940573235163,,,99.70719595365762
89,89.0,99.98671375854575,,,99.90886427368308,99.9722142128186,99.97205450611278,,,99.984898572149,99.98078168340267,,,99.98265299896991,99.98870956312199,,99.13820391350595,99.97891037668295,,,99.44634382957143,99.98266661907626,,,99.58555761612092,99.97799984233382,99.97367459577215,,,99.9615461601855,99.93527399007088,,,99.98207870214426,99.98276281018758,,,99.99218409916045,,,99.71877241639416
90,90.0,99.98889087293502,,,99.91740062091287,99.97438249228571,99.97392060055796,,,99.98546221181874,99.98262149722046,,,99.98430623285614,99.9903493680298,,99.149366633146,99.97997852971804,,,99.45959794245051,99.98398008964456,,,99.59716214415312,99.98051227690527,99.97603230798525,,,99.96504880944482,99.94136111627428,,,99.9841491448506,99.98448386944975,,,99.9926028383138,,,99.7293670086308
91,91.0,99.99059127440266,,,99.92619749327669,99.97784033216757,99.97768430965421,,,99.98739792002318,99.98344703135544,,,99.98646275002467,99.99242127964226,,99.16042090723484,99.983016329875,,,99.47268395435268,99.98620439600012,,,99.60886080777566,99.98256772013589,99.9794184271429,,,99.96894258525188,99.95133133342827,,,99.98498012428072,99.9854245312827,,,99.99315424480001,,,99.74006840905494
92,92.0,99.99107867986496,,,99.93440670941808,99.97994385151722,99.97937171644772,,,99.98902941461138,99.98546221181874,,,99.9879399055624,99.99384902676671,,99.17129237728511,99.98427986124328,,,99.48503158478296,99.98843856169792,,,99.62117207418434,99.98495316895729,99.98164443261048,,,99.97381617865122,99.95731119787894,,,99.98695035911386,99.98750984343896,,,99.9935952342075,,,99.75058941409355
93,93.0,99.99278985781505,,,99.94385772399299,99.98329340828764,99.98166283195438,,,99.99082061668774,99.98693805235938,,,99.9890157862597,99.995012569237,,99.18135520254992,99.98709028730092,,,99.49713963083202,99.99081988696956,,,99.63250749628601,99.98683915080568,99.9843812174353,,,99.97683143617806,99.96595023596953,,,99.98880719679191,99.98945956860034,,,99.99434020531915,,,99.76054156393208
94,94.0,99.99327186376026,,,99.95345867112906,99.98559696794503,99.98329340828764,,,99.99136658621849,99.98902941461138,,,99.9903493680298,99.99768555693603,,99.19127792355815,99.98973851744537,,,99.508887084291,99.99277944716943,,,99.64345139083406,99.98872620933275,99.98683915080568,,,99.98018764308036,99.97278410174395,,,99.98960026940819,99.99110378430083,,,99.99447421677252,,,99.77026604110523
95,95.0,99.99500052048356,,,99.96288184860529,99.98689130211018,99.98559696794503,,,99.99309787589729,99.99082061668774,,,99.99242127964226,100.0,,99.20090878014702,99.99171218961858,,,99.52042053389641,99.9945653975213,,,99.65394672206418,99.99091861338077,99.98926656932056,,,99.98440068139163,99.97746483358316,,,99.99150672078247,99.99273908671037,,,99.99497099403479,,,99.77940800412931
96,96.0,99.99633695810434,,,99.97187758329785,99.99010069781336,99.98733297879613,,,99.99364164389749,99.99175446020907,,,99.99368312745332,,,99.21013040101879,99.99377221087262,,,99.531697296385,99.99512608375808,,,99.66377271170383,99.99264532320106,99.99120740391221,,,99.98755813088287,99.9835078654863,,,99.99333894909644,99.99346814876229,,,99.99550814912365,,,99.78833401105464
97,97.0,99.99660781910488,,,99.97497733900298,99.99204628408499,99.99151909914323,,,99.99536962149527,99.99364164389749,,,99.9946406767157,,,99.21873623873599,99.9959152694739,,,99.5426736091882,99.99585477952539,,,99.67416924385051,99.9943740100423,99.99359726080797,,,99.9901026052529,99.98755813088287,,,99.99511686600871,99.99525632228189,,,99.99739817328978,,,99.79673578042267
98,98.0,99.99827763907828,,,99.97745308474977,99.99514213587656,99.99388030312421,,,99.99674081481527,99.9964891345642,,,99.99581350301386,,,99.22785778073587,99.99672273673919,,,99.5512289838898,99.99675008532616,,,99.68387881761244,99.99638435450404,99.99574139610297,,,99.99408724474303,99.99254207561604,,,99.9966693453015,99.9966693453015,,,99.9976875016456,,,99.80521888348478
99,99.0,99.99861939594625,,,99.98619433010558,99.99701899778046,99.99684435494703,,,99.99844570852518,99.99833508877728,,,99.99768555693603,,,99.23604555064234,99.99774725750204,,,99.56070305103736,99.99826806133186,,,99.69305047509789,99.99796211469739,99.99785863051068,,,99.99633471228486,99.99559473529655,,,99.99841678498014,99.99841678498014,,,99.99947735028366,,,99.81307665692948
100,100.0,100.0,,,99.99483064373342,100.0,100.0,,,100.0,100.0,,,100.0,,,99.24454807358461,100.0,,,99.57041124770386,100.0,,,99.70200543896975,100.0,100.0,,,100.0,100.0,,,100.0,100.0,,,100.0,,,99.82069748158715

